Fast convergence of Majorana Propagation for weakly interacting fermions

Simulating the time dynamics of an observable under Hamiltonian evolution is one of the most promising candidates for quantum advantage as we do not expect efficient classical algorithms for this problem except in restricted settings. Here, we introduce such a setting by showing that Majorana Propagation, a simple algorithm combining Trotter steps and truncations, efficiently finds a low-degree approximation of the time-evolved observable as soon as such an approximation exists. This provides the first provable guarantee about Majorana Propagation for Hamiltonian evolution. As an application of this result, we prove that Majorana Propagation can efficiently simulate the time dynamics of any sparse quartic Hamiltonian up to time $t_{\text{max}}(u)$ depending on the interaction strength $u$. For a time horizon $t \leq t_{\text{max}}(u)$, the runtime of the algorithm is $N^{O(\log(t/\varepsilon))}$ where $N$ is the number of Majorana modes and $\varepsilon$ is the error measured in the normalized Frobenius norm. Importantly, in the limit of small $u$, $t_{\text{max}}(u)$ goes to $+\infty$, formalizing the intuition that the algorithm is accurate at all times when the Hamiltonian is quadratic.

==> data/fh004.csv <==
time,U0.0exact,U0.5exact,U1.0exact,U1.5exact,U2.0exact,U4.0exact,U0.0ell4,U0.0ell6,U0.0ell8,U0.0ell10,U0.5ell4,U0.5ell6,U0.5ell8,U0.5ell10,U1.0ell4,U1.0ell6,U1.0ell8,U1.0ell10,U1.5ell4,U1.5ell6,U1.5ell8,U1.5ell10,U2.0ell4,U2.0ell6,U2.0ell8,U2.0ell10,U4.0ell4,U4.0ell6,U4.0ell8,U4.0ell10
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000042e-02,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01
4.000000000000000083e-02,9.984017112425025431e-01,9.984017113596159732e-01,9.984017117122832019e-01,9.984017123044791608e-01,9.984017131428416514e-01,9.984017191834040350e-01,9.936212877072205796e-01,9.936212877072205796e-01,9.936212877072205796e-01,9.936212877072205796e-01,9.936214470122179954e-01,9.936214470122179954e-01,9.936214470122179954e-01,9.936214470122179954e-01,9.936219248873850995e-01,9.936219248873850995e-01,9.936219248873850995e-01,9.936219248873850995e-01,9.936227212132612285e-01,9.936227212132612285e-01,9.936227212132612285e-01,9.936227212132612285e-01,9.936238357907897223e-01,9.936238357907897223e-01,9.936238357907897223e-01,9.936238357907897223e-01,9.936314698550050561e-01,9.936314698550050561e-01,9.936314698550050561e-01,9.936314698550050561e-01
5.999999999999999778e-02,9.936422197458651961e-01,9.936419624122645455e-01,9.936413593785105025e-01,9.936407112830877297e-01,9.936401989734990892e-01,9.936397046410593292e-01,9.856898917972963803e-01,9.856898917972963803e-01,9.856898917972963803e-01,9.856898917972963803e-01,9.856905266887209249e-01,9.856905266887209249e-01,9.856905266887209249e-01,9.856905266887209249e-01,9.856924311091670443e-01,9.856924311091670443e-01,9.856924311091670443e-01,9.856924311091670443e-01,9.856956042973282761e-01,9.856956042973282761e-01,9.856956042973282761e-01,9.856956042973282761e-01,9.857000449849345758e-01,9.857000449849345758e-01,9.857000449849345758e-01,9.857000449849345758e-01,9.857228469687109307e-01,9.857228469687109307e-01,9.857228469687109307e-01,9.857228469687109307e-01
8.000000000000000167e-02,9.858140910573118809e-01,9.858124061893649426e-01,9.858083637954297984e-01,9.858037714320772027e-01,9.857997324690754848e-01,9.857908949848513958e-01,9.747439069878518492e-01,9.747439069878518492e-01,9.747439069878518492e-01,9.747439069878518492e-01,9.747454751019382080e-01,9.747454751019382080e-01,9.747454751019382080e-01,9.747454751019382080e-01,9.747501785857084489e-01,9.747501785857084489e-01,9.747501785857084489e-01,9.747501785857084489e-01,9.747580148645547116e-01,9.747580148645547116e-01,9.747580148645547116e-01,9.747580148645547116e-01,9.747651949187996490e-01,9.747651949187996490e-01,9.747651949187996490e-01,9.747651949187996490e-01,9.748365157395817437e-01,9.748440446727463238e-01,9.748440446727463238e-01,9.748440446727463238e-01
1.000000000000000056e-01,9.749577077999532770e-01,9.749538934204606822e-01,9.749445965588913188e-01,9.749336593769259984e-01,9.749234609511464589e-01,9.748955214706624961e-01,9.609237389460313361e-01,9.609237389460313361e-01,9.609237389460313361e-01,9.609237389460313361e-01,9.609268248804244683e-01,9.609268248804244683e-01,9.609268248804244683e-01,9.609268248804244683e-01,9.609360805443396547e-01,9.609360805443396547e-01,9.609360805443396547e-01,9.609360805443396547e-01,9.609479809774204018e-01,9.609479809774204018e-01,9.609479809774204018e-01,9.609479809774204018e-01,9.609706499600103591e-01,9.609744010941198011e-01,9.609744010941198011e-01,9.609744010941198011e-01,9.611387658124341815e-01,9.611685856526263061e-01,9.611685856526263061e-01,9.611685856526263061e-01
1.199999999999999956e-01,9.611656192479699490e-01,9.611603037753234657e-01,9.611473540247508218e-01,9.611321178049330172e-01,9.611179083405019252e-01,9.610803648460159998e-01,9.444044888006098981e-01,9.444044888006098981e-01,9.444044888006098981e-01,9.444044888006098981e-01,9.444097839057119526e-01,9.444097839057119526e-01,9.444097839057119526e-01,9.444097839057119526e-01,9.444256647908354507e-01,9.444256647908354507e-01,9.444256647908354507e-01,9.444256647908354507e-01,9.444504699519286062e-01,9.444539444487378699e-01,9.444539444487378699e-01,9.444539444487378699e-01,9.444992352854760798e-01,9.445128397486333149e-01,9.445128397486333149e-01,9.445128397486333149e-01,9.447909231704246791e-01,9.446861371164043675e-01,9.446861371164043675e-01,9.446861371164043675e-01
1.400000000000000133e-01,9.446133347931080504e-01,9.446087505068919699e-01,9.445979642942963217e-01,9.445861356513671758e-01,9.445762474245061879e-01,9.445596077780112898e-01,9.253944319077737068e-01,9.253944319077737068e-01,9.253944319077737068e-01,9.253944319077737068e-01,9.254027069518288018e-01,9.254027069518288018e-01,9.254027069518288018e-01,9.254027069518288018e-01,9.254243356524052277e-01,9.254243356524052277e-01,9.254243356524052277e-01,9.254243356524052277e-01,9.254546450213636533e-01,9.254362369120305853e-01,9.254362369120305853e-01,9.254362369120305853e-01,9.255173532625686761e-01,9.254838393583807443e-01,9.254838393583807443e-01,9.254838393583807443e-01,9.259516647990386762e-01,9.255997427650809461e-01,9.255997427650809461e-01,9.255997427650809461e-01
1.600000000000000033e-01,9.255510392027279654e-01,9.255499416067287655e-01,9.255482113985372683e-01,9.255480785357125262e-01,9.255499533611710739e-01,9.255807442545537223e-01,9.041277658442044007e-01,9.041277658442044007e-01,9.041277658442044007e-01,9.041277658442044007e-01,9.041398454450584321e-01,9.041398454450584321e-01,9.041398454450584321e-01,9.041398454450584321e-01,9.041684281890108865e-01,9.041663706268382450e-01,9.041663706268382450e-01,9.041663706268382450e-01,9.042309853422551003e-01,9.042076697822735154e-01,9.042076697822735154e-01,9.042076697822735154e-01,9.043347986925316384e-01,9.042922535547468499e-01,9.042922535547468499e-01,9.042922535547468499e-01,9.050339443265351669e-01,9.043043104062342685e-01,9.043043104062342685e-01,9.043043104062342685e-01
1.799999999999999933e-01,9.042704614768396487e-01,9.042744635537107722e-01,9.042854307928883673e-01,9.043006532285418064e-01,9.043171122922150085e-01,9.043587885583018737e-01,8.808524288323429374e-01,8.808524288323429374e-01,8.808524288323429374e-01,8.808524288323429374e-01,8.808691686544593002e-01,8.808691686544593002e-01,8.808691686544593002e-01,8.808691686544593002e-01,8.809116880771363789e-01,8.809070433076400253e-01,8.809070433076400253e-01,8.809070433076400253e-01,8.810190248571674321e-01,8.809891198682618940e-01,8.809891198682618940e-01,8.809891198682618940e-01,8.811790841087741022e-01,8.811243410474897120e-01,8.811243410474897120e-01,8.811243410474897120e-01,8.822431273893229786e-01,8.809667889011368880e-01,8.809667889011368880e-01,8.809667889011368880e-01
2.000000000000000111e-01,8.810615927785947488e-01,8.810657960936901789e-01,8.810756187681640927e-01,8.810855767329142108e-01,8.810914220409349351e-01,8.810478413254569929e-01,8.558317949048451778e-01,8.558317949048451778e-01,8.558317949048451778e-01,8.558317949048451778e-01,8.558540528172045025e-01,8.558540528172045025e-01,8.558540528172045025e-01,8.558540528172045025e-01,8.559209446915230224e-01,8.559130676082481459e-01,8.559130676082481459e-01,8.559130676082481459e-01,8.560862751180603469e-01,8.560476148789862849e-01,8.560476148789862849e-01,8.560476148789862849e-01,8.563199646523331765e-01,8.560810721394059852e-01,8.560810721394059852e-01,8.560810721394059852e-01,8.578663316117824955e-01,8.558312906663252395e-01,8.558312906663252395e-01,8.558312906663252395e-01
2.200000000000000011e-01,8.561147163559186257e-01,8.561109522357617241e-01,8.560995101841937238e-01,8.560800347916719399e-01,8.560525566047099133e-01,8.558861246020729174e-01,8.293393115878153754e-01,8.293393115878153754e-01,8.293393115878153754e-01,8.293393115878153754e-01,8.293679212277194068e-01,8.293679212277194068e-01,8.293679212277194068e-01,8.293679212277194068e-01,8.294716664844873355e-01,8.294597324075945188e-01,8.294597324075945188e-01,8.294597324075945188e-01,8.297099866291512971e-01,8.296597705659536359e-01,8.296597705659536359e-01,8.296597705659536359e-01,8.300364993617649345e-01,8.295490004239035597e-01,8.295490004239035597e-01,8.295490004239035597e-01,8.321992750366768998e-01,8.291419354921817364e-01,8.291419502532242358e-01,8.291419502532242358e-01
2.399999999999999911e-01,8.296166562701841052e-01,8.296005238793231484e-01,8.295583605520012727e-01,8.295015178903780706e-01,8.294383854568394554e-01,8.291964721229967417e-01,8.016477508950903275e-01,8.016477508950903275e-01,8.016477508950903275e-01,8.016477508950903275e-01,8.016834997594695089e-01,8.016834997594695089e-01,8.016834997594695089e-01,8.016834997594695089e-01,8.018385224232619235e-01,8.018214264166211303e-01,8.018214264166211303e-01,8.018214264166211303e-01,8.021701425284009090e-01,8.019445617659349823e-01,8.019445617659349823e-01,8.019445617659349823e-01,8.026119931533430840e-01,8.018003571967411425e-01,8.018003571967411425e-01,8.018003571967411425e-01,8.055539449102009364e-01,8.011737143144330719e-01,8.011738334787193994e-01,8.011738334787193994e-01
2.600000000000000089e-01,8.018078391948801897e-01,8.017815712435123476e-01,8.017165601419755649e-01,8.016371504348824839e-01,8.015590966696806152e-01,8.013034552511173469e-01,7.730472673865638189e-01,7.730472673865638189e-01,7.730472673865638189e-01,7.730472673865638189e-01,7.730908675222907256e-01,7.730908675222907256e-01,7.730908675222907256e-01,7.730908675222907256e-01,7.733128527132016039e-01,7.732861938687727310e-01,7.732861938687727310e-01,7.732861938687727310e-01,7.737527720635479778e-01,7.733027283338997915e-01,7.733027283338997915e-01,7.733027283338997915e-01,7.743344924692402431e-01,7.731077350404890192e-01,7.731077350404890192e-01,7.731077350404890192e-01,7.782144463359047526e-01,7.721553561743261795e-01,7.721558452678288775e-01,7.721558452678288775e-01
2.800000000000000266e-01,7.729965507542334580e-01,7.729684958239564363e-01,7.729028597371870868e-01,7.728299594810701389e-01,7.727640744147186158e-01,7.725397244203013880e-01,7.438047268626722941e-01,7.438047268626722941e-01,7.438047268626722941e-01,7.438047268626722941e-01,7.438568044365896359e-01,7.438568044365896359e-01,7.438568044365896359e-01,7.438568044365896359e-01,7.441638660338880662e-01,7.441261535234420244e-01,7.441261535234420244e-01,7.441261535234420244e-01,7.447296068532150981e-01,7.439966330732412647e-01,7.439966330732412647e-01,7.439966330732412647e-01,7.454765194726015176e-01,7.437294720727385400e-01,7.437294720727385400e-01,7.437294720727385400e-01,7.504606596217672232e-01,7.423219256950663869e-01,7.423233592581380824e-01,7.423233592581380824e-01
2.999999999999999889e-01,7.435395544111889077e-01,7.435197377431966848e-01,7.434762276480448850e-01,7.434291265867457588e-01,7.433898539007774975e-01,7.430937358726052988e-01,7.141866304257071807e-01,7.141866304257071807e-01,7.141866304257071807e-01,7.141866304257071807e-01,7.142489692327584905e-01,7.142489692327594897e-01,7.142489692327594897e-01,7.142489692327594897e-01,7.146588162181771731e-01,7.146081974515517965e-01,7.146081974515517965e-01,7.146081974515517965e-01,7.153684832833320240e-01,7.142847710166868591e-01,7.142847710166868591e-01,7.142847710166868591e-01,7.163060618725839435e-01,7.139159369029067781e-01,7.139159369029067781e-01,7.139159369029067781e-01,7.225647728538658887e-01,7.120770618717030542e-01,7.120805194308752473e-01,7.120805194308752473e-01
3.200000000000000067e-01,7.137942143991085064e-01,7.137880730772021565e-01,7.137803964511652000e-01,7.137753316413492088e-01,7.137528105096273556e-01,7.131179771356721542e-01,6.843267886618540352e-01,6.843267886618540352e-01,6.843267886618540352e-01,6.843267886618540352e-01,6.843710989190839866e-01,6.843710989191353899e-01,6.843710989191353899e-01,6.843710989191353899e-01,6.849829255380294191e-01,6.848064997987595159e-01,6.848064997987595159e-01,6.848064997987595159e-01,6.859898269082156386e-01,6.846046168749608807e-01,6.846046168749608807e-01,6.846046168749608807e-01,6.872657738475845823e-01,6.841834403597496506e-01,6.841834403597496506e-01,6.841834403597496506e-01,6.950784977514148366e-01,6.821377230254422885e-01,6.821448734115558299e-01,6.821448734115558299e-01
3.400000000000000244e-01,6.841000343335461586e-01,6.841080078068659809e-01,6.841195890608853247e-01,6.840997293797050904e-01,6.840112165642510123e-01,6.828548990174246880e-01,6.546982056085420831e-01,6.546982056085420831e-01,6.546982056085420831e-01,6.546982056085420831e-01,6.547573324261973804e-01,6.547557281224493098e-01,6.547557281224493098e-01,6.547557281224493098e-01,6.555765544035742076e-01,6.552089818132937893e-01,6.552089818132937893e-01,6.552089818132937893e-01,6.568819777401980753e-01,6.550951966245999181e-01,6.550951966245999181e-01,6.550951966245999181e-01,6.585411310335780311e-01,6.545162218326795456e-01,6.545162218326795456e-01,6.545162218326795456e-01,6.679944999511251424e-01,6.520239358477268876e-01,6.520371303530249074e-01,6.520371303530249074e-01
3.599999999999999867e-01,6.546712754525439992e-01,6.546699477431530134e-01,6.546384734593789778e-01,6.545250762243174369e-01,6.543013972822087077e-01,6.526102887189635382e-01,6.254152116857263355e-01,6.254152116857263355e-01,6.254152116857263355e-01,6.254152116857263355e-01,6.254939745277180441e-01,6.254891635871103750e-01,6.254891635871103750e-01,6.254891635871103750e-01,6.264779332310008719e-01,6.258746959405927512e-01,6.258746959405927512e-01,6.258746959405927512e-01,6.280018359886085921e-01,6.256457299520449267e-01,6.256457299520449267e-01,6.256457299520449267e-01,6.299539275430690033e-01,6.249037140029037873e-01,6.249037140029036763e-01,6.249037140029036763e-01,6.412502628396612447e-01,6.218060118449905138e-01,6.218288222257716269e-01,6.218288222257716269e-01
3.800000000000000044e-01,6.256075963017402319e-01,6.255734869714366653e-01,6.254456362728781915e-01,6.251895704969083756e-01,6.248097784185888681e-01,6.226464264504163459e-01,5.966824436350260941e-01,5.966824436350260941e-01,5.966824436350260941e-01,5.966824436350260941e-01,5.967875963810254092e-01,5.967780261800512687e-01,5.967780261800512687e-01,5.967780261800512687e-01,5.979497599691722121e-01,5.970705598771395284e-01,5.970705598771395284e-01,5.970705598771395284e-01,5.997082479140206646e-01,5.966845385483054987e-01,5.966845385483054987e-01,5.966845385483054987e-01,6.019716681226834343e-01,5.957468010207706000e-01,5.957468181970393406e-01,5.957468181970393406e-01,6.152706862000039134e-01,5.919886550362744027e-01,5.920253461519222604e-01,5.920253461519275895e-01
4.000000000000000222e-01,5.970059790296502467e-01,5.969265276505497653e-01,5.966824406705268924e-01,5.962853366651252873e-01,5.957805498223001095e-01,5.931514006460845145e-01,5.686851056736031973e-01,5.686851056736031973e-01,5.686851056736031973e-01,5.686851056736031973e-01,5.688237117282985977e-01,5.688095144058797903e-01,5.688095144058797903e-01,5.688095144058797903e-01,5.701751296645439782e-01,5.689756152623126617e-01,5.689756152623126617e-01,5.689756152623126617e-01,5.721809730321480991e-01,5.683900578605162179e-01,5.683900578605162179e-01,5.683900578605162179e-01,5.747729504907951315e-01,5.672271973447268190e-01,5.672273028058049116e-01,5.672273028058049116e-01,5.902153806274172965e-01,5.623541802790336108e-01,5.624079630423158838e-01,5.624079631133691581e-01
4.199999999999999845e-01,5.690066686412504904e-01,5.688851934774922237e-01,5.685453146484825693e-01,5.680530541908785924e-01,5.674760202228747996e-01,5.643170914427184659e-01,5.415796866610472771e-01,5.415796866610472771e-01,5.415796866610472771e-01,5.415796866610472771e-01,5.417605273791142872e-01,5.417419072467399843e-01,5.417419072467399843e-01,5.417419072467399843e-01,5.433035782632807953e-01,5.417389614146815857e-01,5.417389614146815857e-01,5.417389614146815857e-01,5.455703671606728644e-01,5.409066530056421129e-01,5.409066530056421129e-01,5.409066530056421129e-01,5.484970154202661874e-01,5.395080979721600389e-01,5.395084587509492158e-01,5.395084587509492158e-01,5.659065864913404020e-01,5.339136942108192452e-01,5.339872109909945541e-01,5.339872123976779905e-01
4.400000000000000022e-01,5.418046257891677708e-01,5.416580168334044210e-01,5.412699476345443905e-01,5.407384757796045438e-01,5.401061506171221938e-01,5.361606199837838371e-01,5.155274370979426868e-01,5.155274370979426868e-01,5.155274370979426868e-01,5.155274370979426868e-01,5.157595627558144713e-01,5.157367919590181149e-01,5.157367919590181149e-01,5.157367919590181149e-01,5.174965991222799655e-01,5.155143282186335218e-01,5.155143282186335218e-01,5.155143282186335218e-01,5.200269530802839046e-01,5.143839786745443288e-01,5.143839786745443288e-01,5.143839786745443288e-01,5.232915930558216244e-01,5.127669697830017359e-01,5.127678895075784560e-01,5.127678895075784560e-01,5.423319270986196594e-01,5.062463234611637164e-01,5.063780518799309016e-01,5.063780356500789948e-01
4.600000000000000200e-01,5.156274976599081183e-01,5.154767943276681308e-01,5.150842645632438543e-01,5.145261870039363750e-01,5.138230889891567399e-01,5.087549217267788304e-01,4.906357420690750648e-01,4.906357420690750648e-01,4.906357420690750648e-01,4.906357420690750648e-01,4.909276560480382856e-01,4.909010691738948662e-01,4.909010691738948662e-01,4.909010691738948662e-01,4.928612127038528024e-01,4.904063141108722657e-01,4.904063141108722657e-01,4.904063141108722657e-01,4.956532658090911370e-01,4.889387885303974057e-01,4.889387885303974057e-01,4.889387885303974057e-01,4.992043801845910678e-01,4.869867224370155179e-01,4.869886735158978075e-01,4.869886735158978075e-01,5.197459654922956807e-01,4.796105650680468346e-01,4.798520477420759600e-01,4.798519565648877161e-01
4.799999999999999822e-01,4.906868755392387316e-01,4.905426763808387047e-01,4.901454923183506396e-01,4.895594551003527028e-01,4.887593872146758223e-01,4.822530450306449223e-01,4.669589108964215529e-01,4.669589108964215529e-01,4.669589108964215529e-01,4.669589108964215529e-01,4.673493626718183691e-01,4.673193527694885496e-01,4.673193527694885496e-01,4.673193527694885496e-01,4.694356991726538753e-01,4.664515299916461299e-01,4.664515299916461299e-01,4.664515299916461299e-01,4.723192491850941033e-01,4.644275828573797282e-01,4.644275850465953703e-01,4.644275850465953703e-01,4.759181704624763642e-01,4.619672805705786756e-01,4.619709469295334436e-01,4.619709469295334436e-01,4.981611986132840619e-01,4.542949149104874573e-01,4.547723803322042402e-01,4.547722246180073147e-01
5.000000000000000000e-01,4.671189551253349670e-01,4.669793101396702006e-01,4.665882568931493113e-01,4.659257261118180393e-01,4.648841963285002543e-01,4.568106023521725234e-01,4.447214567797693752e-01,4.447214567797693752e-01,4.447214567797693752e-01,4.447214567797693752e-01,4.451870651041253679e-01,4.451540580466427088e-01,4.451540580466427088e-01,4.451540580466427088e-01,4.473705865711688490e-01,4.437177746431918979e-01,4.437177746431918979e-01,4.437177746431918979e-01,4.502224080300434861e-01,4.411369261194936775e-01,4.411369482261296437e-01,4.411369482261296437e-01,4.539015380690818446e-01,4.382403978497017016e-01,4.382458960157852301e-01,4.382458960157852301e-01,4.777268756793443538e-01,4.302376156889065606e-01,4.308732662721972417e-01,4.308732689321050913e-01
5.200000000000000178e-01,4.450420557887888040e-01,4.449007699798843696e-01,4.444468109780487231e-01,4.435709180064478785e-01,4.421693165577020856e-01,4.324618777139715986e-01,4.238073976289452593e-01,4.238073976289452593e-01,4.238073976289452593e-01,4.238073976289452593e-01,4.243527774726027491e-01,4.243172195222153498e-01,4.243172195222153498e-01,4.243172195222153498e-01,4.266838919022274412e-01,4.223720796796238686e-01,4.223720796796238686e-01,4.223720796796238686e-01,4.296079385384902749e-01,4.192941959146921915e-01,4.192942958694485522e-01,4.192942958694485522e-01,4.334459089849949098e-01,4.160618734704619182e-01,4.160703737620849996e-01,4.160703737620849996e-01,4.587461691557798149e-01,4.078631907690937752e-01,4.085974608173181810e-01,4.085983795195540225e-01
5.400000000000000355e-01,4.244540269387499509e-01,4.242691674555721937e-01,4.236443747604923260e-01,4.224447499268539907e-01,4.206404887434093687e-01,4.092549899566622074e-01,4.043075726406183956e-01,4.043075726406183956e-01,4.043075726406183956e-01,4.043075726406183956e-01,4.049354069098266007e-01,4.048977901195127682e-01,4.048977901195127682e-01,4.048977901195127682e-01,4.073970871546408468e-01,4.023755214390838386e-01,4.023755214390838386e-01,4.023755214390838386e-01,4.103460576082432754e-01,3.988103830304483566e-01,3.988106786313412866e-01,3.988106786313412866e-01,4.143129323433364375e-01,3.950289533463949843e-01,3.950417859027880452e-01,3.950417859027880452e-01,4.409079989828896817e-01,3.871267418589189324e-01,3.876799152887732136e-01,3.876825448086620440e-01
5.600000000000000533e-01,4.052538452376248657e-01,4.049856191320421184e-01,4.041100891885299751e-01,4.025469823691636972e-01,4.003755798902691732e-01,3.871969483070305529e-01,3.862328260970814831e-01,3.862328260970814831e-01,3.862328260970814831e-01,3.862328260970814831e-01,3.869435256193799466e-01,3.869043589990254772e-01,3.869043589990254772e-01,3.869043589990254772e-01,3.895045336856493012e-01,3.837277772876765414e-01,3.837277772876765414e-01,3.837277772876765414e-01,3.924406180995834159e-01,3.797186336776023907e-01,3.797193246763395091e-01,3.797193246763395091e-01,3.965109699754340022e-01,3.762556139908161956e-01,3.762539660774569250e-01,3.762539660774569250e-01,4.241841261776440053e-01,3.678217358555456173e-01,3.683864216500796207e-01,3.683857147523368902e-01
5.799999999999999600e-01,3.873445777324008299e-01,3.869713076713410249e-01,3.858224032062874675e-01,3.839312333523416942e-01,3.814589386856725994e-01,3.661980104431658001e-01,3.695810486278739981e-01,3.695810486278739981e-01,3.695810486278739981e-01,3.695810486278739981e-01,3.703708542729897690e-01,3.703306533105097387e-01,3.703306533105097387e-01,3.703306533105097387e-01,3.729979175889671095e-01,3.664331679908581219e-01,3.664331679908581219e-01,3.664331679908581219e-01,3.758847943824532023e-01,3.620366219966418830e-01,3.620379990242760804e-01,3.620379990242760804e-01,3.800191208793642361e-01,3.590102917488201539e-01,3.590153008219921227e-01,3.590153008219921227e-01,4.085240195611563041e-01,3.497891860050764135e-01,3.503974931694099348e-01,3.504110165788472675e-01
5.999999999999999778e-01,3.706776998271276158e-01,3.702022788209390347e-01,3.688157144394835774e-01,3.666703300510503194e-01,3.639110459594718239e-01,3.462522323437584038e-01,3.543307543441656660e-01,3.543307543441656660e-01,3.543307543441656660e-01,3.543307543441656660e-01,3.551929049612491118e-01,3.551521816707847168e-01,3.551521816707847168e-01,3.551521816707847168e-01,3.578470256368874169e-01,3.504731801764685573e-01,3.504731801764687238e-01,3.504731801764687238e-01,3.606473110614919486e-01,3.457722509949092138e-01,3.457747137531146930e-01,3.457747137531146930e-01,3.648011549261493958e-01,3.432749372737123328e-01,3.432776640606816088e-01,3.432776640606816088e-01,3.938588047311404883e-01,3.328302187910741616e-01,3.330498886471207620e-01,3.331476473990354625e-01
6.199999999999999956e-01,3.552650765163480884e-01,3.547105837732422162e-01,3.531527259579717581e-01,3.507965000866295480e-01,3.476578358595989737e-01,3.274128144737401547e-01,3.404485122669641539e-01,3.404485122669641539e-01,3.404485122669641539e-01,3.404485122669641539e-01,3.413743933900937888e-01,3.413336448102990972e-01,3.413336448102990972e-01,3.413336448102990972e-01,3.440135820249651810e-01,3.358354544391290997e-01,3.358354544391296548e-01,3.358354544391296548e-01,3.466881416724035825e-01,3.307312747609345571e-01,3.307353508883155713e-01,3.307353508883155713e-01,3.508137506624822155e-01,3.289702613884021853e-01,3.289916025416761425e-01,3.289916025416761425e-01,3.801216784943303728e-01,3.167117978355792896e-01,3.161278145917778004e-01,3.163253620806572575e-01
6.400000000000000133e-01,3.411595890322947078e-01,3.405547755295010304e-01,3.388722391952972979e-01,3.362417196894778026e-01,3.327286981963802903e-01,3.096875174999038083e-01,3.278890374785588535e-01,3.278890374785588535e-01,3.278890374785588535e-01,3.278890374785588535e-01,3.288682781948313871e-01,3.286636707890688847e-01,3.286636707890688847e-01,3.286636707890688847e-01,3.314485317881271098e-01,3.225069812145520687e-01,3.225069812145538450e-01,3.225069812145538450e-01,3.339571442158976722e-01,3.174267865910064823e-01,3.174330580706684057e-01,3.174330580706684057e-01,3.380037810207615623e-01,3.161232630513335917e-01,3.161617739535116933e-01,3.161617739535116933e-01,3.672460978638693585e-01,3.015863666930924114e-01,2.994236869787123556e-01,2.996345357019029598e-01
6.600000000000000311e-01,3.284108626395029207e-01,3.277686830036413701e-01,3.259293605584234199e-01,3.229898515895121558e-01,3.190088507571636200e-01,2.929793441205650883e-01,3.165972859533164874e-01,3.165972859533164874e-01,3.165972859533164874e-01,3.165972859533164874e-01,3.176131845460094527e-01,3.172381732112014019e-01,3.172381732112014019e-01,3.172381732112014019e-01,3.200939716818672065e-01,3.104496934288147880e-01,3.104496934201408376e-01,3.104496934201408376e-01,3.223976989352205780e-01,3.059660516675411501e-01,3.059756240380527847e-01,3.059756240380527847e-01,3.263102847671033313e-01,3.049796890386601844e-01,3.049844401266009752e-01,3.049844401002690941e-01,3.551586660116217153e-01,2.866217715147871825e-01,2.827988997417391626e-01,2.831808638400054590e-01
6.800000000000000488e-01,3.170080248912705567e-01,3.163033017035513650e-01,3.142503301318393949e-01,3.109793102395315145e-01,3.063593283039417470e-01,2.773110652742970528e-01,3.065103123091759141e-01,3.065103123091759141e-01,3.065103123091759141e-01,3.065103123091759141e-01,3.075526404618671439e-01,3.070012087798873468e-01,3.070012087798873468e-01,3.070012087798873468e-01,3.098850434540212362e-01,2.996153791343399986e-01,2.996153791263532207e-01,2.996153791263532207e-01,3.119448964647776879e-01,2.958316223569236181e-01,2.958454422466257894e-01,2.958454422466257894e-01,3.156667593471678135e-01,2.953045698399485164e-01,2.953134120045701749e-01,2.953134118326021240e-01,3.438026747945392980e-01,2.715035823093194800e-01,2.658922163890033441e-01,2.664199022173739939e-01
7.000000000000000666e-01,3.068406795315744562e-01,3.060551661583256755e-01,3.038227667147275768e-01,3.000553366512980213e-01,2.946965454031456599e-01,2.625690120529886040e-01,2.975590515262312996e-01,2.975590515262312996e-01,2.975590515262312996e-01,2.975590515262312996e-01,2.986165547614703653e-01,2.978832103945004972e-01,2.978832103945004972e-01,2.978832103945004972e-01,3.007518350962909426e-01,2.899495688439605035e-01,2.899495688366595658e-01,2.899495688366595658e-01,3.025297011414508908e-01,2.869724545468154697e-01,2.869918036145558959e-01,2.869918036145558959e-01,3.060002161098251405e-01,2.867822125897846464e-01,2.866017188703093854e-01,2.866017183642073918e-01,3.330796430756824411e-01,2.568876721499924187e-01,2.486828483084977948e-01,2.500529648573461827e-01
7.199999999999999734e-01,2.978494801027138372e-01,2.969902055018507347e-01,2.944937538378734621e-01,2.900970006182208571e-01,2.839964426857183311e-01,2.486835184318154091e-01,2.896699969716450829e-01,2.896699969716450829e-01,2.896699969716450829e-01,2.896699969716450829e-01,2.907276912466254526e-01,2.898089253552909583e-01,2.898089253552909583e-01,2.898089253552909583e-01,2.926208441463720167e-01,2.813879259420488665e-01,2.813879259354355455e-01,2.813879259354355455e-01,2.940790031087150980e-01,2.792432995201287182e-01,2.792391491831239247e-01,2.792391491831239247e-01,2.972401339449896041e-01,2.792861525090211683e-01,2.788777937563333698e-01,2.788777932318102226e-01,3.229445534846995258e-01,2.425444081143602881e-01,2.301704656820670880e-01,2.330322439195901818e-01
7.399999999999999911e-01,2.899481633356800758e-01,2.889856256151927538e-01,2.861195475566282176e-01,2.810423893159849085e-01,2.742560409953814227e-01,2.356668472508606782e-01,2.827667532098511738e-01,2.827667532098511738e-01,2.827667532098511738e-01,2.827667532098511738e-01,2.838069639942281119e-01,2.827034487635476379e-01,2.827034487635476379e-01,2.827034487635476379e-01,2.854169251388742334e-01,2.738617964553373696e-01,2.738617964494151069e-01,2.738617964494151069e-01,2.865162523180147525e-01,2.724776485600278186e-01,2.724710407935900802e-01,2.724710407935900802e-01,2.893188576911094323e-01,2.726187371729589803e-01,2.722008221387167692e-01,2.722008230544347707e-01,3.133554786942284731e-01,2.278226777041627293e-01,2.108984618760920693e-01,2.156314865921833412e-01
7.600000000000000089e-01,2.830190942422954881e-01,2.819182326086098755e-01,2.786054459780337167e-01,2.728762806561851884e-01,2.654283715797343679e-01,2.235353250978629469e-01,2.767714480583061132e-01,2.767714480583061132e-01,2.767714480583061132e-01,2.767714480583061132e-01,2.777760636029869001e-01,2.764892037086162380e-01,2.764892037086162380e-01,2.764892037086162380e-01,2.790643560927049127e-01,2.672946527465583921e-01,2.672946527413384565e-01,2.672946527413384565e-01,2.797742599789064255e-01,2.670614005640371547e-01,2.670231989462096833e-01,2.670231989462096833e-01,2.821477939811363744e-01,2.665283820878889265e-01,2.660993224897802434e-01,2.660993254015518450e-01,3.042506550639318408e-01,2.128277975724834348e-01,1.916749912089975583e-01,1.985191808910890809e-01
7.800000000000000266e-01,2.769637359537630572e-01,2.756983199136617824e-01,2.719120351774324540e-01,2.655866006216314190e-01,2.573717475865143767e-01,2.122277217301831165e-01,2.717074315481305957e-01,2.717074315481305957e-01,2.717074315481305957e-01,2.717074315481305957e-01,2.726149153583282692e-01,2.711458746576793644e-01,2.711458746576793644e-01,2.711458746576793644e-01,2.734845086498947642e-01,2.614530955403465140e-01,2.614530955343171148e-01,2.614530955343171148e-01,2.737785813770910459e-01,2.626517878247749960e-01,2.626515703604334617e-01,2.626515703604181406e-01,2.756779224620327651e-01,2.608323268720177945e-01,2.605806298611133553e-01,2.605399717105011947e-01,2.955238175736029649e-01,1.979636623327725720e-01,1.723010729463653468e-01,1.818657655117814909e-01
8.000000000000000444e-01,2.717181444969523074e-01,2.702768763817571251e-01,2.660313728504993813e-01,2.591052981558318313e-01,2.500716719200959948e-01,2.017578134118125366e-01,2.673915787342435180e-01,2.673915787342435180e-01,2.673915787342435180e-01,2.673915787342435180e-01,2.682551908191866397e-01,2.666054477654693500e-01,2.666054477654693500e-01,2.666054477654693500e-01,2.687342886555179056e-01,2.568880375798027749e-01,2.568880376112547270e-01,2.568880376112547270e-01,2.684603460426287502e-01,2.589523552734311895e-01,2.589533453586422840e-01,2.589533453585662892e-01,2.698390712461623542e-01,2.553621377929358727e-01,2.552450915521823904e-01,2.552033271629525757e-01,2.870761845244844679e-01,1.835127127050151796e-01,1.534787368380609862e-01,1.655285309652824999e-01
8.200000000000000622e-01,2.672461029687819289e-01,2.656287308162362804e-01,2.609410691610567490e-01,2.532924518993218133e-01,2.434398923141574689e-01,1.920583412744036322e-01,2.637289266820964651e-01,2.637289266820964651e-01,2.637289266820964651e-01,2.637289266820964651e-01,2.645347987338410034e-01,2.627054008310528155e-01,2.627054008310528155e-01,2.627054008310528155e-01,2.645197218514367954e-01,2.536428809368493353e-01,2.536428786304046334e-01,2.536428786304046334e-01,2.637435236284395579e-01,2.557644693502467148e-01,2.557980507718361496e-01,2.557980507716107188e-01,2.645757015348829122e-01,2.497687739646243243e-01,2.496572484380921442e-01,2.496175592225328699e-01,2.791807801356018248e-01,1.692328830127879657e-01,1.358805443152719672e-01,1.499466047712879890e-01
8.399999999999999689e-01,2.635129908139611787e-01,2.617172470129813799e-01,2.565510504692385396e-01,2.481546052722874152e-01,2.373417112881219260e-01,1.830984709497226470e-01,2.607378045561982161e-01,2.607378045561982161e-01,2.607378045561982161e-01,2.607378045561982161e-01,2.614315847301585394e-01,2.593582180255782355e-01,2.593582180255782355e-01,2.593582180255782355e-01,2.607828008899444328e-01,2.510960931299649479e-01,2.510960933151509256e-01,2.510960933151509256e-01,2.595459288878298465e-01,2.529657369203464623e-01,2.530424471411414911e-01,2.530424471406395592e-01,2.597221272436779915e-01,2.440996775600219881e-01,2.435024554412412445e-01,2.435083892001095596e-01,2.719056474279984981e-01,1.554733307471436177e-01,1.200519142154843483e-01,1.359456117089329896e-01
8.599999999999999867e-01,2.604521895458761227e-01,2.584588998076717825e-01,2.527435697078201926e-01,2.435794873251012904e-01,2.317003602922842465e-01,1.749150272056513022e-01,2.582187285370824981e-01,2.582187285370824981e-01,2.582187285370824981e-01,2.582187285370824981e-01,2.587496047036213498e-01,2.564991739974730178e-01,2.564991739974730178e-01,2.564991739974730178e-01,2.574737164019562652e-01,2.488863682724741511e-01,2.488863685290316763e-01,2.488863685290316763e-01,2.557444061424085091e-01,2.502114872938865364e-01,2.503064598169330579e-01,2.503064598159931986e-01,2.554002448860894225e-01,2.376956782325386763e-01,2.355461186195574319e-01,2.355358388608146114e-01,2.651190573050785648e-01,1.425195186065739139e-01,1.068651753177361774e-01,1.241707663786403987e-01
8.800000000000000044e-01,2.580090081976742500e-01,2.558139933617978867e-01,2.495237502216580139e-01,2.394410170570559215e-01,2.264990951046991219e-01,1.675400499146185440e-01,2.561824262487144566e-01,2.561824262487144566e-01,2.561824262487144566e-01,2.561824262487144566e-01,2.565448318741351263e-01,2.541288830265959198e-01,2.541288830265959198e-01,2.541288830265959198e-01,2.547415829205688098e-01,2.471569163075706677e-01,2.471569166306740450e-01,2.471569166306740450e-01,2.524296403028447044e-01,2.474739914147274789e-01,2.475893029916082233e-01,2.475893072392453265e-01,2.515084510879404545e-01,2.306115208611798639e-01,2.266698920472059731e-01,2.266343692439907187e-01,2.591337985250705689e-01,1.313267528000172935e-01,9.650751169186845557e-02,1.145824987697499353e-01
9.000000000000000222e-01,2.560903125173696337e-01,2.536876356517880349e-01,2.467636267772829461e-01,2.356658494461089659e-01,2.217447661941571169e-01,1.609770383664030913e-01,2.545676295316799953e-01,2.545676295316799953e-01,2.545676295316799953e-01,2.545676295316799953e-01,2.547139260915052272e-01,2.521448081745735204e-01,2.521448081745735204e-01,2.521448081745735204e-01,2.524813875172893241e-01,2.458771055471042077e-01,2.458771059312105101e-01,2.458771059312105101e-01,2.495397843757083678e-01,2.446839974908497639e-01,2.447675982532174777e-01,2.447676024864448296e-01,2.480013804859132753e-01,2.225499776220119519e-01,2.167538764690521980e-01,2.168551389667772722e-01,2.534039870165498143e-01,1.222744710725551104e-01,8.940410734313039565e-02,1.076630563757515063e-01
9.200000000000000400e-01,2.545845530921575506e-01,2.519584521366688423e-01,2.443488256430642602e-01,2.322350106331860231e-01,2.174083671446669364e-01,1.552257552883680447e-01,2.533019973507948386e-01,2.533019973507948386e-01,2.533019973507948386e-01,2.533019973507948386e-01,2.532031001119996461e-01,2.504509673244049162e-01,2.504509673244049162e-01,2.504509673244049162e-01,2.505776089475139079e-01,2.450119478492203962e-01,2.450119482869653476e-01,2.450119482869653476e-01,2.470697136744068323e-01,2.416356176352954244e-01,2.416134560054098157e-01,2.416134602206734816e-01,2.448504465969269517e-01,2.142381907506387406e-01,2.065385247053124484e-01,2.067604671436802377e-01,2.479684823522469439e-01,1.155837808431973979e-01,8.535559931151018298e-02,1.037115740722626689e-01
9.400000000000000577e-01,2.534046538789749281e-01,2.505353626541642065e-01,2.422129361578562179e-01,2.291545755732172784e-01,2.134174258478896136e-01,1.502512797120654775e-01,2.523707940358803636e-01,2.523707940358803636e-01,2.523707940358803636e-01,2.523707940358803636e-01,2.520180738260738296e-01,2.490944787553938111e-01,2.490944787553938111e-01,2.490944787553938111e-01,2.489726198688874403e-01,2.446214013624914141e-01,2.446213995979612255e-01,2.446213995979612255e-01,2.449255249350659469e-01,2.382171937767797731e-01,2.377775775762210886e-01,2.377775817531710412e-01,2.420983336027192345e-01,2.060408904415222953e-01,1.963317793342614359e-01,1.964811288547976542e-01,2.427401803743774178e-01,1.105950418112699868e-01,8.429123394846994854e-02,1.028582589828530847e-01
9.599999999999999645e-01,2.524989898468910088e-01,2.493696642240254280e-01,2.403370011936386552e-01,2.264062067037140025e-01,2.098018276880831701e-01,1.460703149637742615e-01,2.514940562317191652e-01,2.514940562317191652e-01,2.514940562317191652e-01,2.514940562317191652e-01,2.509185402716139213e-01,2.478233019897052303e-01,2.478233019897052303e-01,2.478233019897052303e-01,2.474625394709340231e-01,2.446022465052351547e-01,2.446022478118503596e-01,2.446022478118503596e-01,2.433051662844482599e-01,2.337019371193256867e-01,2.325469751675897367e-01,2.325469793020946419e-01,2.401248784043541196e-01,1.975287136903034757e-01,1.859520422460823053e-01,1.860476274566502941e-01,2.379002123200500418e-01,1.070201656927336764e-01,8.569988208435250221e-02,1.045927553589584558e-01
9.799999999999999822e-01,2.518429601060782064e-01,2.484453920250518366e-01,2.387241488855582072e-01,2.239129535533797011e-01,2.064915865143269746e-01,1.427156810758399841e-01,2.510331276415470048e-01,2.510331276415470048e-01,2.510331276415470048e-01,2.510331276415470048e-01,2.502420036731530240e-01,2.469746439148350070e-01,2.469746439148350070e-01,2.469746439148350070e-01,2.468787377304279829e-01,2.451116319637012819e-01,2.451116303053289258e-01,2.451116303053289258e-01,2.424572997388730333e-01,2.285271187839626461e-01,2.265719421015175983e-01,2.265719461831752213e-01,2.387648273230620066e-01,1.892114636463463617e-01,1.757595204518838661e-01,1.758503262406536372e-01,2.335090130832229161e-01,1.058808498840571599e-01,8.989649375886715754e-02,1.090420634385692172e-01
1.000000000000000000e+00,2.514139831859305008e-01,2.477512744467968986e-01,2.373574664302210147e-01,2.216945194854289536e-01,2.034385343005842839e-01,1.401808770162251416e-01,2.507913395285033542e-01,2.507913395285033542e-01,2.507913395285033542e-01,2.507913395285033542e-01,2.499664602702510174e-01,2.465315233304378462e-01,2.465315233304378462e-01,2.465315233304378462e-01,2.462838211384667242e-01,2.458283390699867177e-01,2.458283374320269499e-01,2.458283374320269499e-01,2.416995373116079260e-01,2.232970208707692195e-01,2.206292391270460174e-01,2.206292431644848728e-01,2.375229068366456753e-01,1.812523868648549807e-01,1.664574641510246367e-01,1.663637187188578004e-01,2.294173211451018823e-01,1.064133844455190103e-01,9.689273068080797580e-02,1.152393797485039284e-01
1.020000000000000018e+00,2.511589348190458870e-01,2.472422661265928912e-01,2.361634070739830893e-01,2.197038563557968116e-01,2.006499818542619717e-01,1.384503624534547117e-01,2.504351735549013025e-01,2.504351735549013025e-01,2.504351735549013025e-01,2.504351735549013025e-01,2.495021383194503395e-01,2.459056428559475427e-01,2.459056428559475427e-01,2.459056428559475427e-01,2.455995218317280071e-01,2.470136943846204525e-01,2.470136927690725626e-01,2.470136927690725626e-01,2.409876727684267805e-01,2.180790556599404018e-01,2.146926554094116535e-01,2.146926593961710761e-01,2.363023475160914433e-01,1.737970487447105250e-01,1.578325274642691511e-01,1.576215104495659602e-01,2.256678835814465711e-01,1.084405430349105054e-01,1.050029476756886154e-01,1.231006959743524698e-01
1.040000000000000036e+00,2.510451820533576850e-01,2.468609145808705607e-01,2.351463921389806422e-01,2.178810160904863791e-01,1.981715993911834506e-01,1.374621909081430449e-01,2.502498932375089025e-01,2.502498932375089025e-01,2.502498932375089025e-01,2.502498932375089025e-01,2.490809503347959641e-01,2.453125500069021636e-01,2.453125500069021636e-01,2.453125500069021636e-01,2.447921988801430859e-01,2.481205789237221071e-01,2.481205773186059282e-01,2.481205773186059282e-01,2.403166352821316243e-01,2.128174481248334693e-01,2.086244171462157126e-01,2.086244210781359743e-01,2.350779848055259136e-01,1.671917492222479984e-01,1.504487544209184846e-01,1.498851009165786397e-01,2.224048255113535155e-01,1.113560240822041025e-01,1.137953961482002507e-01,1.321179293920335396e-01
1.060000000000000053e+00,2.510237284775753697e-01,2.466016213041229699e-01,2.342711096802763959e-01,2.162123151735593218e-01,1.960415363428326119e-01,1.371877993120025341e-01,2.500468576358218509e-01,2.500468576358218509e-01,2.500468576358218509e-01,2.500468576358218509e-01,2.488297527532820352e-01,2.448950781334578719e-01,2.448950781334578719e-01,2.448950781334578719e-01,2.440265529403757849e-01,2.492471549537212672e-01,2.492471533642609816e-01,2.492471533642609816e-01,2.395510865945988110e-01,2.075994291394591129e-01,2.026215557630251241e-01,2.026215596439108757e-01,2.338748279382260875e-01,1.623629851315273320e-01,1.444394365470552666e-01,1.434817525583557962e-01,2.195734500694569435e-01,1.160337087649547100e-01,1.217061337071099897e-01,1.417511869278074155e-01
1.080000000000000071e+00,2.510295262987815024e-01,2.463960165317803930e-01,2.334772911560535902e-01,2.147280760389121412e-01,1.942559700767620134e-01,1.376110488412210509e-01,2.498601886967057872e-01,2.498601886967057872e-01,2.498601886967057872e-01,2.498601886967057872e-01,2.485769216352921029e-01,2.444659866081907162e-01,2.444659866081907162e-01,2.444659866081907162e-01,2.433292020513590226e-01,2.502240342787059868e-01,2.502240270655853860e-01,2.502240270655853860e-01,2.385114348941765883e-01,2.031856294125584383e-01,1.976525592145476351e-01,1.976525630386054555e-01,2.326777566660343521e-01,1.590709048849973939e-01,1.398731530323607530e-01,1.386713144435457457e-01,2.173532459506075099e-01,1.215905185862849458e-01,1.290472514830954542e-01,1.507780303500931562e-01
1.100000000000000089e+00,2.510249546279202937e-01,2.461971642474572453e-01,2.327426187160971105e-01,2.134732846184432264e-01,1.928551465945286258e-01,1.386691765042434299e-01,2.496619120490057575e-01,2.496619120490057575e-01,2.496619120490057575e-01,2.496619120490057575e-01,2.483599382610722772e-01,2.440842496487004576e-01,2.440842496487004576e-01,2.440842496487004576e-01,2.428336612852436405e-01,2.507627809628653059e-01,2.507627765267519959e-01,2.507627765267519959e-01,2.375884488134900330e-01,1.991104247425741769e-01,1.929668925574821725e-01,1.929668963175939222e-01,2.316271448702981184e-01,1.568220012719511169e-01,1.366652163091605088e-01,1.352153780263342375e-01,2.156898698206190790e-01,1.272274975799099761e-01,1.344344972612179501e-01,1.593577056522888780e-01
1.120000000000000107e+00,2.510060390910444639e-01,2.459952174560931237e-01,2.320861063372866295e-01,2.124624305695636539e-01,1.918155202073079657e-01,1.403061567708208113e-01,2.494733989854401868e-01,2.494733989854401868e-01,2.494733989854401868e-01,2.494733989854401868e-01,2.482524673603015986e-01,2.438205219315620620e-01,2.438205219315620620e-01,2.438205219315620620e-01,2.424324037990882585e-01,2.507938646387626314e-01,2.507938580047031074e-01,2.507938580047031074e-01,2.368838142646964851e-01,1.950986969691487494e-01,1.882182887449353470e-01,1.882182886659796994e-01,2.306360759395955640e-01,1.558170335103006288e-01,1.348014335532567720e-01,1.331163494241610901e-01,2.143209660224999480e-01,1.323650813111250657e-01,1.389447010519908599e-01,1.660334994961556454e-01
1.140000000000000124e+00,2.509916125215445604e-01,2.458121167743479440e-01,2.315487320417095596e-01,2.117042179180910755e-01,1.911223711185738861e-01,1.424158414109036319e-01,2.492728411363663577e-01,2.492728411363663577e-01,2.492728411363663577e-01,2.492728411363663577e-01,2.481343167796706550e-01,2.435824899605127658e-01,2.435824899605127658e-01,2.435824899605127658e-01,2.420324569701837736e-01,2.500333290082655258e-01,2.500333240113166711e-01,2.500333240113166711e-01,2.362771940400851534e-01,1.913896890286077013e-01,1.837620711652007133e-01,1.837620710406477620e-01,2.295672943280893663e-01,1.561852513081187221e-01,1.343053504328395875e-01,1.324377058046595501e-01,2.133533306893149184e-01,1.370456182853566074e-01,1.419963086885284442e-01,1.723519238777387330e-01
1.159999999999999920e+00,2.509985133646827071e-01,2.456792167840111119e-01,2.311577313822064661e-01,2.112262531482593797e-01,1.908006678472615736e-01,1.449250017653403999e-01,2.491089816866202955e-01,2.491089816866202955e-01,2.491089816866202955e-01,2.491089816866202955e-01,2.481004810379784653e-01,2.435636302329495795e-01,2.435636302329495517e-01,2.435636302329495517e-01,2.417826182574109861e-01,2.489788946992494700e-01,2.489788892845964940e-01,2.489788892845964940e-01,2.355683299452286106e-01,1.880363474698438786e-01,1.797678308555183679e-01,1.797678306802935611e-01,2.283448371263268328e-01,1.589839821434861911e-01,1.359213246323754676e-01,1.339534888052205386e-01,2.127129842166482487e-01,1.405383747445801135e-01,1.437914302515188869e-01,1.775501197338248127e-01
1.179999999999999938e+00,2.510308411326594435e-01,2.456048590837129342e-01,2.309131068027694411e-01,2.110002199493666852e-01,1.908975256246085439e-01,1.477830239987794336e-01,2.489518177457986647e-01,2.489518177457986647e-01,2.489518177457986647e-01,2.489518177457986647e-01,2.480457951450658061e-01,2.435314999110776979e-01,2.435314999110777534e-01,2.435314999110777534e-01,2.415855617530426880e-01,2.479525799875450520e-01,2.479525767621524046e-01,2.479525767621524046e-01,2.350238167399033851e-01,1.858002360523024754e-01,1.769616034532680016e-01,1.769616032431969022e-01,2.272846772411523109e-01,1.628070897082420365e-01,1.390232734774289602e-01,1.369417544951692101e-01,2.126128097474896950e-01,1.428253167075909935e-01,1.438258481094116803e-01,1.819307503840035811e-01
1.199999999999999956e+00,2.511137369724970037e-01,2.456155750822123229e-01,2.308591736514797044e-01,2.110276213568743897e-01,1.914380436259586760e-01,1.508935771971804396e-01,2.488420289205652558e-01,2.488420289205652558e-01,2.488420289205652558e-01,2.488420289205652558e-01,2.479962987563595345e-01,2.434948960458809819e-01,2.434948960458809819e-01,2.434948960458809819e-01,2.412417814796694315e-01,2.470702878112474021e-01,2.470702864029672430e-01,2.470702864029672430e-01,2.344280229065277832e-01,1.849980626260369632e-01,1.757207422048237822e-01,1.757207419467481380e-01,2.262117432984994403e-01,1.681884287935298539e-01,1.433179943032495407e-01,1.413312309722707938e-01,2.129002383450355473e-01,1.441620589051725576e-01,1.414086735335021994e-01,1.850852050156539808e-01
1.219999999999999973e+00,2.512373695608489110e-01,2.457259603190767860e-01,2.309805524934053778e-01,2.113461483547579012e-01,1.924105485237148361e-01,1.541907858499558248e-01,2.487886255229688204e-01,2.487886255229688204e-01,2.487886255229688204e-01,2.487886255229688204e-01,2.480224059277291448e-01,2.434952932153051641e-01,2.434952932153010008e-01,2.434952932153010008e-01,2.410302872102837168e-01,2.459837031333060309e-01,2.459836990559707559e-01,2.459836990559707559e-01,2.337768901064883886e-01,1.848650018264674233e-01,1.750034197590502882e-01,1.750034194152983724e-01,2.251380763754604331e-01,1.751260265221445955e-01,1.488946394800513551e-01,1.469543239228074949e-01,2.133208459916604294e-01,1.457654279034227562e-01,1.366766018296118046e-01,1.880202879093450796e-01
1.239999999999999991e+00,2.514097332826464859e-01,2.459286581720162013e-01,2.312761419099282068e-01,2.120081200701881552e-01,1.938364470920135585e-01,1.575637845889619193e-01,2.489891246688448745e-01,2.489891246688448745e-01,2.489891246688448745e-01,2.489891246688448745e-01,2.482716454025929997e-01,2.437400224525954062e-01,2.437400224630515977e-01,2.437400224630515977e-01,2.409453813329641703e-01,2.447074899380912716e-01,2.447074776248366335e-01,2.447074776248366335e-01,2.334558701708816242e-01,1.855824324903838640e-01,1.745758688089020794e-01,1.745758678764573746e-01,2.238656769892096721e-01,1.830181505738432413e-01,1.557160273709772003e-01,1.540239921263467093e-01,2.136778084193267369e-01,1.472975064433274250e-01,1.310783824672657749e-01,1.911189601927776038e-01
1.260000000000000009e+00,2.516697578783674838e-01,2.462449443179767217e-01,2.317802649819784011e-01,2.130397026951776629e-01,1.956672291346320536e-01,1.609391420780185433e-01,2.493609445934264757e-01,2.493609445934264757e-01,2.493609445934264757e-01,2.493609445934264757e-01,2.486945034613170791e-01,2.441789702572011445e-01,2.441789702989337896e-01,2.441789702989337896e-01,2.410348247538074418e-01,2.436834051674008073e-01,2.436833884886730195e-01,2.436833884886730195e-01,2.333725501300383531e-01,1.871010096605220108e-01,1.747331224594823873e-01,1.747331215954718575e-01,2.225260100931231166e-01,1.922772979023971152e-01,1.637566880924987700e-01,1.620487541779111196e-01,2.139404475745352030e-01,1.474265492497457974e-01,1.239860301425470407e-01,1.923085292856380191e-01
1.280000000000000027e+00,2.520809388611641721e-01,2.467285016703676392e-01,2.325536211568067224e-01,2.144429386643831592e-01,1.978772912875529644e-01,1.642898245727425488e-01,2.499288260132655481e-01,2.499288260132655481e-01,2.499288260132655481e-01,2.499288260132655481e-01,2.493374028235526008e-01,2.448385394341985322e-01,2.448385395277028198e-01,2.448385395277028198e-01,2.413410075892773732e-01,2.427841779921587617e-01,2.427841246556134702e-01,2.427841246556134702e-01,2.330044942202994795e-01,1.895541682887934287e-01,1.758659277014880395e-01,1.758659261561244802e-01,2.212004762492989773e-01,2.026431732869634905e-01,1.732761815483034873e-01,1.714723923639809300e-01,2.142144575475908863e-01,1.468366596092655629e-01,1.157441882259854643e-01,1.910014589033737498e-01
1.300000000000000044e+00,2.527100863123328267e-01,2.474509953254545314e-01,2.336545759741284756e-01,2.162561679720592100e-01,2.004771179329375985e-01,1.675540142732693250e-01,2.507586742914219013e-01,2.507586742914219013e-01,2.507586742914219013e-01,2.507586742914219013e-01,2.502483376032410001e-01,2.457667388715528145e-01,2.457667390368143689e-01,2.457667390368143689e-01,2.417073233660291254e-01,2.418079393060235949e-01,2.418078174890778975e-01,2.418078174890778975e-01,2.326256749248885314e-01,1.924551074406989637e-01,1.774328886652398740e-01,1.774328830355249575e-01,2.202323980265319392e-01,2.138467948851028588e-01,1.842852715093616645e-01,1.824239026776633688e-01,2.146268277691640025e-01,1.456042293265663035e-01,1.069693510522386065e-01,1.863624267260940992e-01
1.320000000000000062e+00,2.536077902987359245e-01,2.484734359975157569e-01,2.351045846041151521e-01,2.184455123002790322e-01,2.034855894178718150e-01,1.707018581885050568e-01,2.518210422681311234e-01,2.518210422681311234e-01,2.518210422681311234e-01,2.518210422681311234e-01,2.513261463827480835e-01,2.468715272578963782e-01,2.468715272857612830e-01,2.468715272857612830e-01,2.423632115873154691e-01,2.413197781773794570e-01,2.413908948182752756e-01,2.413908948182752756e-01,2.323075822794977985e-01,1.963085928311162631e-01,1.800611834059495653e-01,1.800611654341374435e-01,2.193729977381169427e-01,2.250769925344720535e-01,1.964983888098849329e-01,1.942503266005217999e-01,2.150165240247653153e-01,1.442764689000823053e-01,9.821297157980433956e-02,1.813729885097452033e-01
1.340000000000000080e+00,2.548494309608545505e-01,2.498416643471967069e-01,2.369656822991630940e-01,2.210037344387114633e-01,2.068793897016512340e-01,1.736738433286270644e-01,2.533519628960623216e-01,2.533519628960623216e-01,2.533519628960623216e-01,2.533519628960623216e-01,2.530424603318732757e-01,2.485763614692439727e-01,2.485763614350541828e-01,2.485763614350541828e-01,2.436752567866219410e-01,2.410551169598420806e-01,2.411389836470631542e-01,2.411389836470631542e-01,2.327251771671662861e-01,2.011650868632459677e-01,1.836648899237007526e-01,1.836648435947180469e-01,2.192077948605140325e-01,2.358763637650071743e-01,2.092352069315747687e-01,2.066527509745914593e-01,2.157551292982442526e-01,1.431638835266020315e-01,9.039257673548506400e-02,1.784479085310261837e-01
1.360000000000000098e+00,2.564630995211024111e-01,2.516320497693054214e-01,2.392529840559169119e-01,2.239618900389543921e-01,2.106283991223797947e-01,1.764338533379981866e-01,2.553199041608892883e-01,2.553199041608892883e-01,2.553199041608892883e-01,2.553199041608892883e-01,2.551347142597690798e-01,2.506877928331290861e-01,2.506877927702477749e-01,2.506877927702477749e-01,2.453760002410619867e-01,2.411320089294308744e-01,2.412996946975533297e-01,2.412996946975533297e-01,2.334722423733721908e-01,2.067373057455380858e-01,1.884391903681561786e-01,1.884390880942792557e-01,2.193660118054574226e-01,2.465860439999169040e-01,2.217880886854766975e-01,2.194045936718369838e-01,2.164599615994294568e-01,1.421093719588741311e-01,8.313859360936225185e-02,1.755188074542501919e-01
1.380000000000000115e+00,2.584843430808127507e-01,2.538586095649633112e-01,2.419650211559117858e-01,2.273678968276840462e-01,2.147417063641263724e-01,1.790095252383956947e-01,2.577883151853668786e-01,2.577883151853668786e-01,2.577883151853668786e-01,2.577883151853668786e-01,2.577322823856708633e-01,2.533072290949450189e-01,2.533072290360656176e-01,2.533072290360656176e-01,2.475236464289980176e-01,2.417320727843765005e-01,2.419858152491901060e-01,2.419858152491901060e-01,2.346194852010160259e-01,2.132241739513317802e-01,1.941896734585877304e-01,1.941894737416094696e-01,2.199947420117120411e-01,2.568952027257065951e-01,2.346693655290864322e-01,2.324182001749449111e-01,2.169734565684993677e-01,1.420548288890600142e-01,7.832188514677809743e-02,1.733440433021139759e-01
1.400000000000000133e+00,2.609789210000900139e-01,2.565544400318591212e-01,2.451372186998533320e-01,2.312436648205506984e-01,2.191509798171007162e-01,1.814074933316702221e-01,2.607981662776604481e-01,2.607981662776604481e-01,2.607981662776604481e-01,2.607981662776604481e-01,2.608659511684697785e-01,2.564647094345502421e-01,2.564647094097348701e-01,2.564647094097348701e-01,2.501177287111392422e-01,2.429576281223085610e-01,2.432999874340282809e-01,2.432999874340282809e-01,2.362028375485176190e-01,2.202611089982477455e-01,2.005283508796098235e-01,2.005279858417181871e-01,2.210983570329918269e-01,2.668684271688744336e-01,2.473854117914904838e-01,2.450807406621510198e-01,2.170900441379266799e-01,1.427719757446184456e-01,7.573998931391713596e-02,1.719534399765066390e-01
1.419999999999999929e+00,2.640378852160238932e-01,2.597871267997357569e-01,2.488385772189831147e-01,2.355689479499255556e-01,2.238373534030763112e-01,1.836429909711798369e-01,2.643784974232953888e-01,2.643784974232953888e-01,2.643784974232953888e-01,2.643784974232953888e-01,2.645722539484506863e-01,2.601859384173647038e-01,2.601859384560943345e-01,2.601859384560943345e-01,2.534908325366517223e-01,2.451668127446405554e-01,2.456397267554631114e-01,2.456397267554631114e-01,2.383442120192178215e-01,2.280288340937204894e-01,2.075840799099243905e-01,2.075834558664241269e-01,2.227694074577412087e-01,2.757483578172944538e-01,2.595560966121525648e-01,2.573565695359074645e-01,2.171273035778149008e-01,1.441173202744699122e-01,7.595254137308503350e-02,1.697601376350912628e-01
1.439999999999999947e+00,2.677558926964771491e-01,2.636490446508562568e-01,2.531453008969308804e-01,2.404102193004832300e-01,2.288293295287678053e-01,1.857139161882315481e-01,2.686518800385638839e-01,2.686518800385638839e-01,2.686518800385638839e-01,2.686518800385638839e-01,2.689418932583662047e-01,2.645834778387741726e-01,2.645834779618075339e-01,2.645834779618075339e-01,2.574814546985053632e-01,2.480894580996416965e-01,2.485306130316000672e-01,2.485306130316001227e-01,2.411024321942549786e-01,2.364529008798431087e-01,2.153330879853589119e-01,2.153320812657858740e-01,2.251740612728463653e-01,2.834229003141929826e-01,2.708253240888013891e-01,2.687796082962897182e-01,2.170378512431182239e-01,1.455566300215343500e-01,7.857041442897924610e-02,1.689477661513031637e-01
1.459999999999999964e+00,2.721981084393934602e-01,2.682298787116902949e-01,2.580991759086082027e-01,2.457367920947485518e-01,2.341624114352936770e-01,1.876169326424595996e-01,2.736440662254260303e-01,2.736440662254260303e-01,2.736440662254260303e-01,2.736440662254260303e-01,2.740068188519772518e-01,2.696774765628087156e-01,2.696774767891737534e-01,2.696774767891737534e-01,2.620044260265824709e-01,2.515608379256709104e-01,2.517103222040850685e-01,2.517103222040850685e-01,2.445495774636281539e-01,2.453426889979362369e-01,2.236133967191090144e-01,2.236118663100352955e-01,2.282723973471420253e-01,2.898620198329018849e-01,2.801363830730654314e-01,2.785077995057823053e-01,2.167518268685565408e-01,1.471163253518321112e-01,8.304930916492939130e-02,1.692351457668364589e-01
1.479999999999999982e+00,2.774443114985847281e-01,2.735785114946974739e-01,2.637221151976263944e-01,2.515379475243431084e-01,2.398180776847373408e-01,1.894139944142051168e-01,2.794052618228410889e-01,2.794052618228410889e-01,2.794052618228410889e-01,2.794052618228410889e-01,2.798055849112692228e-01,2.755058636877927292e-01,2.755058640273945758e-01,2.755058640273945758e-01,2.672544724272357120e-01,2.557476162426571276e-01,2.555406591266708438e-01,2.555406591266708993e-01,2.486713633469419538e-01,2.544212115880705172e-01,2.336063530557744294e-01,2.336040660080775933e-01,2.320464204493115634e-01,2.955028088886716975e-01,2.881752360532265911e-01,2.866419891415282195e-01,2.163403922667295753e-01,1.495685288398348467e-01,9.120114629088257874e-02,1.718883275115379028e-01
1.500000000000000000e+00,2.835679406155534599e-01,2.797701571161976819e-01,2.701089991476195440e-01,2.578551602351366601e-01,2.458073428472558053e-01,1.911530178817565928e-01,2.859732327312803912e-01,2.859732327312803912e-01,2.859732327312803912e-01,2.859732327312803912e-01,2.864188299897408863e-01,2.821495291142103179e-01,2.821495295725821584e-01,2.821495295725821584e-01,2.732698989323313898e-01,2.607101391564533022e-01,2.601290550699149051e-01,2.601290550699149051e-01,2.537096887400021039e-01,2.645027043146719326e-01,2.453339283953194505e-01,2.453309318441254938e-01,2.365438924598952108e-01,3.006637140768391725e-01,2.961565857886181430e-01,2.946798604332732663e-01,2.158587930292305279e-01,1.533575132804091135e-01,1.018289603202821303e-01,1.772772445095754934e-01
1.520000000000000018e+00,2.905971585470644714e-01,2.868797519724142209e-01,2.772478685727973180e-01,2.647610550997516743e-01,2.521692549744484757e-01,1.928700920856734613e-01,2.936061558045848230e-01,2.936061558045848230e-01,2.936061558045848230e-01,2.936061558045848230e-01,2.940703715550445074e-01,2.898326498566503040e-01,2.898326504439484030e-01,2.898326504439484030e-01,2.801093573253372049e-01,2.664647766008517160e-01,2.655027590426243811e-01,2.655027590426243811e-01,2.595616926473162112e-01,2.753004450011512505e-01,2.578445594804199548e-01,2.578502893164135168e-01,2.419178044153863782e-01,3.048782992725008745e-01,3.042662262598370138e-01,3.030010004771979681e-01,2.152029269580512660e-01,1.573036026386017694e-01,1.144122667169814450e-01,1.834663155612708263e-01
1.540000000000000036e+00,2.985898834006515123e-01,2.949165993762382088e-01,2.851577683037764821e-01,2.723117546591086180e-01,2.588578662434198319e-01,1.945841471511212395e-01,3.023001704488506025e-01,3.023001704488506025e-01,3.023001704488506025e-01,3.023001704488506025e-01,3.027227680655668052e-01,2.985169217828962940e-01,2.985169224998963089e-01,2.985169224998963089e-01,2.878323906886986472e-01,2.731189043595468324e-01,2.717793535725061549e-01,2.717793535725061549e-01,2.663018912092003365e-01,2.866611213462980645e-01,2.709000532041212495e-01,2.709047880898882155e-01,2.480714546863914405e-01,3.083837099506933632e-01,3.112800525502459337e-01,3.099850125209272500e-01,2.143635425218120560e-01,1.619887975892960186e-01,1.279857233248561654e-01,1.896406591440739642e-01
1.560000000000000053e+00,3.076349395328301650e-01,3.039267303915402785e-01,2.939052234243896278e-01,2.804937268242464476e-01,2.658905111889297568e-01,1.962992859965807524e-01,3.121153631084316871e-01,3.121153631084316871e-01,3.121153631084316871e-01,3.121153631084316871e-01,3.124382384336665819e-01,3.082678221894908921e-01,3.082678230323749324e-01,3.082678230323749324e-01,2.964996190080600447e-01,2.806714805623316544e-01,2.789448307439316710e-01,2.789448307439315600e-01,2.739794015712815889e-01,2.987870119990710949e-01,2.852623818319839355e-01,2.852664723965249727e-01,2.550269549493205945e-01,3.109469726425982405e-01,3.174968597042236440e-01,3.166207403352012673e-01,2.135150341830646670e-01,1.678421687345404145e-01,1.428628314161471957e-01,1.953324974223000221e-01
1.580000000000000071e+00,3.178324063967649105e-01,3.139947041327109112e-01,3.035839186434990955e-01,2.893879955541300841e-01,2.733368743029849224e-01,1.980804655699622552e-01,3.231225413864992624e-01,3.231225413864992624e-01,3.231225413864992624e-01,3.231225413864992624e-01,3.232799444647425080e-01,3.191462276766509065e-01,3.191462286372344082e-01,3.191462286372344082e-01,3.061674230476936764e-01,2.889338068837962736e-01,2.868556168158780117e-01,2.868556168158780673e-01,2.826391643283741595e-01,3.123784180949227829e-01,3.014402575727120892e-01,3.014438664955356173e-01,2.627953228349399484e-01,3.126640406482567580e-01,3.228179446866197844e-01,3.222727479392537009e-01,2.126698594423331590e-01,1.743420471719376030e-01,1.589919674227838198e-01,2.015904123679509996e-01
1.600000000000000089e+00,3.292571904861220089e-01,3.252216319346296625e-01,3.142708366406863907e-01,2.990105547770820493e-01,2.812676505246055059e-01,1.999797417849913661e-01,3.353880742865926190e-01,3.353880742865926190e-01,3.353880742865926190e-01,3.353880742865926190e-01,3.353074045984847373e-01,3.312104473525654402e-01,3.312104484182712971e-01,3.312104484182712971e-01,3.168918820127616942e-01,2.981639864302978449e-01,2.958287547651542448e-01,2.958287547651523575e-01,2.923237577658492903e-01,3.267566285846210117e-01,3.190386494489413916e-01,3.190407691182525762e-01,2.713843199913963389e-01,3.133957211393936237e-01,3.270277820873127572e-01,3.267254715856923175e-01,2.118863117184861811e-01,1.814143862707808252e-01,1.761465661100794777e-01,2.080811705507041587e-01
1.620000000000000107e+00,3.419294833770475384e-01,3.376840214479578384e-01,3.259708459495589405e-01,3.093282558956539363e-01,2.896823258983483584e-01,2.020296515381572733e-01,3.489733792138255963e-01,3.489733792138255963e-01,3.489733792138255963e-01,3.489733792138255963e-01,3.485769622329124018e-01,3.445153875850647252e-01,3.445153887393713199e-01,3.445153887393713199e-01,3.287298780931804942e-01,3.082820369434022267e-01,3.057123238930627429e-01,3.057123238930557485e-01,3.030687058365520992e-01,3.418274636254295951e-01,3.377603083942073980e-01,3.377607198212354001e-01,2.807885479184224486e-01,3.140271353380469921e-01,3.307192226280958880e-01,3.314597818517987515e-01,2.111656057803525388e-01,1.888474899150981157e-01,1.940852506643910846e-01,2.120952663100955371e-01
1.640000000000000124e+00,3.559604256481267992e-01,3.513831176565663239e-01,3.387194352447454593e-01,3.203659792800223061e-01,2.986068305788515120e-01,2.042440667826609380e-01,3.639334507715246692e-01,3.639334507715246692e-01,3.639334507715246692e-01,3.639334507715246692e-01,3.631375435710813560e-01,3.591100368003067311e-01,3.591100380231261324e-01,3.591100380231261324e-01,3.417279364639602690e-01,3.196230918134784216e-01,3.169674147956493826e-01,3.169674147956291210e-01,3.149007971025750141e-01,3.571265697933855288e-01,3.565226604328327054e-01,3.565178301152524543e-01,2.909964407023529764e-01,3.147334497703985212e-01,3.338513828515875526e-01,3.361678603138336663e-01,2.106661143305615935e-01,1.964729654480090737e-01,2.115943954159666962e-01,2.142130457734031934e-01
1.660000000000000142e+00,3.713472890542913185e-01,3.663749168628514519e-01,3.525931211533482879e-01,3.321928645809749669e-01,3.080796568403718627e-01,2.066222469824319785e-01,3.803145534396183414e-01,3.803145534396183414e-01,3.803145534396183414e-01,3.803145534396183414e-01,3.790301697054209162e-01,3.750641212323949092e-01,3.750641225007536605e-01,3.750641225007536605e-01,3.559287413263517164e-01,3.323195978821478214e-01,3.297185042327346882e-01,3.297185042327172577e-01,3.278360617793663057e-01,3.731233008578315746e-01,3.759933322248604770e-01,3.759816625810963875e-01,3.019891328618072857e-01,3.162408393956371855e-01,3.367805876152383249e-01,3.406882442282920254e-01,2.106738442409797907e-01,2.044669824668670643e-01,2.296648783537512117e-01,2.153387190433436460e-01
1.679999999999999938e+00,3.880669427702431729e-01,3.827183448899665330e-01,3.675270367081722722e-01,3.448735872695005700e-01,3.180347457662863198e-01,2.092186298000451306e-01,3.981518447911417957e-01,3.981518447911417957e-01,3.981518447911417957e-01,3.981518447911417957e-01,3.962872789932005979e-01,3.924572045522534136e-01,3.924572058414468878e-01,3.924572058414468878e-01,3.713658269250982302e-01,3.462221085008813648e-01,3.437416047256434126e-01,3.437416047256048324e-01,3.418731737836977480e-01,3.895589609615567328e-01,3.961199211978380652e-01,3.961196164239742523e-01,3.137454911557802650e-01,3.182409627674868680e-01,3.396745510609857077e-01,3.456051201611848311e-01,2.111661105240851821e-01,2.131796785941059702e-01,2.468235074383300920e-01,2.157803201031477658e-01
1.699999999999999956e+00,4.061395088105687057e-01,4.003478931201147062e-01,3.835046484831243774e-01,3.583992522705266581e-01,3.284637351715534725e-01,2.120700290900371099e-01,4.174668254633668307e-01,4.174668254633668307e-01,4.174668254633668307e-01,4.174668254633668307e-01,4.149314512973728553e-01,4.111221378517198599e-01,4.111221391356541521e-01,4.111221391356541521e-01,3.880647804502603271e-01,3.615670623014680118e-01,3.591287667587214072e-01,3.591287667576822384e-01,3.570421792224992563e-01,4.070539884765145833e-01,4.167257283190216044e-01,4.166838988746598971e-01,3.262750530187286668e-01,3.215228104311734225e-01,3.427743801267473800e-01,3.506610744772607480e-01,2.121422423714063865e-01,2.219015810328346106e-01,2.635909231356269311e-01,2.156985016309647396e-01
1.719999999999999973e+00,4.256186467301070753e-01,4.192432620992752046e-01,4.005586626996506805e-01,3.727029061179167879e-01,3.394037942818819431e-01,2.151984684834720163e-01,4.382452236735467355e-01,4.382452236735467355e-01,4.382452236735467355e-01,4.382452236735467355e-01,4.349644265556159572e-01,4.311735155745432535e-01,4.311735168245462990e-01,4.311735168245462990e-01,4.060351682831842002e-01,3.790504524122570440e-01,3.766283997233659253e-01,3.766283997222569235e-01,3.735411089207259505e-01,4.245982493292019266e-01,4.369437539101110324e-01,4.369319072003358118e-01,3.397979205680431991e-01,3.264991856559787409e-01,3.464165352524217756e-01,3.565944140365803761e-01,2.136590837982713653e-01,2.308063061648203407e-01,2.790584117900234418e-01,2.164032414481887878e-01
1.739999999999999991e+00,4.465558729237560920e-01,4.394290808648335656e-01,4.187369865765248056e-01,3.878529949247677133e-01,3.508807160077174192e-01,2.185964038322714686e-01,4.603179209173437481e-01,4.603179209173437481e-01,4.603179209173437481e-01,4.603179209173437481e-01,4.562193903221848368e-01,4.524532934033633769e-01,4.524532945652236515e-01,4.524532945652236515e-01,4.254314022991328992e-01,3.981054673881658235e-01,3.956893888039577645e-01,3.956893888028830131e-01,3.910505311469537060e-01,4.416292244814288837e-01,4.565825242833096986e-01,4.565734112411919954e-01,3.539678589031747258e-01,3.323455447093514592e-01,3.516057449365702081e-01,3.632681532074515385e-01,2.156872093868199003e-01,2.398848070727841730e-01,2.930011505887122336e-01,2.183610342129511106e-01
1.760000000000000009e+00,4.689449664999251199e-01,4.609446658167398181e-01,4.380420918488462934e-01,4.037235757338271669e-01,3.628291636196260272e-01,2.222532530793426275e-01,4.839649559702041137e-01,4.839649559702041137e-01,4.839649559702041137e-01,4.839649559702041137e-01,4.789284844936455565e-01,4.751996638311322685e-01,4.751996627052762490e-01,4.751996627052762490e-01,4.463094373085682021e-01,4.191187397469404718e-01,4.167360875666134001e-01,4.167360875657585284e-01,4.094093754975467458e-01,4.576626753069786280e-01,4.748012990130657252e-01,4.748538475851899476e-01,3.686316503381049658e-01,3.401274957471942528e-01,3.586602175032321815e-01,3.720248238450622469e-01,2.183129653323454267e-01,2.488873529705636078e-01,3.051937536378184768e-01,2.208509291635072647e-01
1.780000000000000027e+00,4.926575773175642103e-01,4.837889526076206148e-01,4.583591341258340113e-01,4.202144135957359694e-01,3.751989403184126104e-01,2.262054913245259424e-01,5.094015459847780480e-01,5.094015459847780480e-01,5.094015459847780480e-01,5.094015459847780480e-01,5.032084076229769165e-01,4.995860789576104244e-01,4.995860777173414258e-01,4.995860777173414258e-01,4.684119728967724439e-01,4.417998165433776880e-01,4.394730637702095044e-01,4.394730637704036269e-01,4.286373518108837488e-01,4.728153877742695688e-01,4.910940417585712425e-01,4.911770610760446965e-01,3.837921262748077433e-01,3.497587072253508511e-01,3.667197006736785392e-01,3.823598281030493595e-01,2.215456652162634543e-01,2.575903576902950354e-01,3.148687356401118631e-01,2.239173131825215879e-01
1.800000000000000044e+00,5.176170213587947266e-01,5.078516106541184350e-01,4.795765878066086674e-01,4.372820937801750185e-01,3.879468072165822567e-01,2.304576929461848722e-01,5.358676886997515432e-01,5.358676886997515432e-01,5.358676886997515432e-01,5.358676886997515432e-01,5.286357332698151668e-01,5.252363878356094418e-01,5.252363864784067582e-01,5.252363864784067582e-01,4.915045189902059186e-01,4.659664528600641620e-01,4.636371604906858734e-01,4.636371604920686562e-01,4.486491012440647630e-01,4.879854691595000293e-01,5.068987215046376615e-01,5.070276040867373046e-01,3.992906066613969296e-01,3.612717836288518725e-01,3.756604966732822737e-01,3.944599603370314567e-01,2.255998622996600589e-01,2.664869363530997792e-01,3.224277609891305629e-01,2.271136294554216839e-01
1.820000000000000062e+00,5.438265179112231618e-01,5.329224256390958647e-01,5.017094064290047450e-01,4.549056627828116373e-01,4.009187436556851392e-01,2.350087437981668304e-01,5.633582259355094379e-01,5.633582259355094379e-01,5.633582259355094379e-01,5.633582259355094379e-01,5.551063800175520813e-01,5.518206265909482156e-01,5.518206251021761100e-01,5.518206251021761100e-01,5.153879967487313696e-01,4.915987894062751606e-01,4.892846520465136684e-01,4.892846520487237338e-01,4.691608844791188004e-01,5.030193843970764966e-01,5.217997379640701983e-01,5.221812918040844576e-01,4.150266458635603617e-01,3.736320525783358160e-01,3.862108168044657841e-01,4.076034598555920430e-01,2.304712852171368620e-01,2.752018990852687641e-01,3.277941104063097910e-01,2.301791703267024591e-01
1.840000000000000080e+00,5.710624787534687163e-01,5.590536621614217161e-01,5.245277373004433308e-01,4.730176526164546758e-01,4.140189594247198901e-01,2.398140435178531260e-01,5.919511269226321870e-01,5.919511269226321870e-01,5.919511269226321870e-01,5.919511269226321870e-01,5.825627950872707128e-01,5.793731962742461050e-01,5.793731947815754513e-01,5.793731947815754513e-01,5.401199866790269422e-01,5.182578012215944829e-01,5.159968946636896980e-01,5.159968946672960355e-01,4.902460388020913329e-01,5.178033864289993682e-01,5.361022272934230504e-01,5.365972211750873466e-01,4.309706632071163557e-01,3.868697883011359417e-01,3.980133496910771007e-01,4.218802482747710525e-01,2.363079117036669674e-01,2.836259633109630141e-01,3.318644452702576020e-01,2.330409649049066112e-01
1.860000000000000098e+00,5.991466561994759354e-01,5.860197567995084622e-01,5.478502520019836730e-01,4.914232023243206848e-01,4.271984689852662553e-01,2.448400371310222035e-01,6.212704604669507802e-01,6.212704604669507802e-01,6.212704604669507802e-01,6.212704604669507802e-01,6.103982672850405411e-01,6.073904879710818605e-01,6.073904864198185205e-01,6.073904864198185205e-01,5.653410518356045689e-01,5.456282019162452812e-01,5.434310045648180765e-01,5.434310044024938113e-01,5.113088240978586052e-01,5.323371286848768147e-01,5.494222676474954659e-01,5.500503115744891369e-01,4.469656290605619753e-01,4.017444536051182902e-01,4.108368477127236629e-01,4.367122819287714841e-01,2.426295214114687626e-01,2.916372840866429117e-01,3.341132422225525644e-01,2.362796087258520195e-01
1.880000000000000115e+00,6.279518167319433353e-01,6.135770263305998506e-01,5.715578785227222181e-01,5.100091383193345873e-01,4.403950033165452416e-01,2.500924836760102243e-01,6.513646641624060152e-01,6.513646641624060152e-01,6.513646641624060152e-01,6.513646641624060152e-01,6.390809426592772846e-01,6.364354940690724050e-01,6.364354924571050676e-01,6.364354924571050676e-01,5.910090670014029879e-01,5.737165811742367394e-01,5.715165780297875031e-01,5.715165778768415139e-01,5.325652792146997605e-01,5.466739411579444319e-01,5.622045110010662761e-01,5.628401936910928383e-01,4.629036325467459911e-01,4.169157141083890683e-01,4.250653498651840723e-01,4.522507622863689014e-01,2.496323675495907279e-01,2.987802857476697382e-01,3.346777917199519892e-01,2.396189817864253502e-01
1.900000000000000133e+00,6.573723132666395852e-01,6.415453056982937108e-01,5.955594049951837832e-01,5.286501051941063789e-01,4.534515365013929711e-01,2.555291415479868378e-01,6.819457494903611305e-01,6.819457494903611305e-01,6.819457494903611305e-01,6.819457494903611305e-01,6.682044189654821054e-01,6.658417349419782916e-01,6.658417332823861612e-01,6.658417332823861612e-01,6.172513780718710263e-01,6.019587102423107350e-01,5.997796904353864811e-01,5.997796902916993078e-01,5.537291503500292311e-01,5.608851141548408803e-01,5.747638465144428999e-01,5.753813933429455796e-01,4.784674904306300269e-01,4.332069400114902380e-01,4.396794685735102015e-01,4.677209137835947605e-01,2.572741346829948705e-01,3.053473860854520328e-01,3.330654952228935817e-01,2.435106143990180549e-01
1.919999999999999929e+00,6.872652641968560738e-01,6.697918133786261441e-01,6.197231220164034493e-01,5.470885263505573803e-01,4.662586975076294937e-01,2.611162438143009856e-01,7.127273606523777394e-01,7.127273606523777394e-01,7.127273606523777394e-01,7.127273606523777394e-01,6.974748896381322005e-01,6.954333135916566100e-01,6.954333118864951535e-01,6.954333118864951535e-01,6.436711688227545469e-01,6.302429101190158978e-01,6.280342950712932693e-01,6.280342949390343987e-01,5.747350619120119575e-01,5.751019909052802470e-01,5.873389936209737483e-01,5.879699594701639498e-01,4.937284299324042891e-01,4.501756781230121240e-01,4.550207592704724191e-01,4.837913656526374728e-01,2.656280433293408128e-01,3.115240616778290339e-01,3.302352962882734722e-01,2.471094524579117713e-01
1.939999999999999947e+00,7.173724604387441417e-01,6.981799995348137999e-01,6.437912421157077070e-01,5.651381581372214580e-01,4.786835573851494496e-01,2.667682255639057809e-01,7.434177209053056679e-01,7.434177209053056679e-01,7.434177209053056679e-01,7.434177209053056679e-01,7.266161592148052684e-01,7.247601968545643869e-01,7.247601951253299646e-01,7.247601951253299646e-01,6.698376993406485180e-01,6.582978744784423464e-01,6.560460728239888573e-01,6.560460727026081740e-01,5.955549943285027847e-01,5.889489995266892208e-01,5.999152574405296479e-01,6.005568770525233635e-01,5.084332942400321409e-01,4.672872740562705185e-01,4.714017173950816875e-01,5.003376481401875520e-01,2.745704468411508392e-01,3.173366622598233211e-01,3.259971141085455382e-01,2.508970198281686437e-01
1.959999999999999964e+00,7.472721620887667893e-01,7.264925797208787728e-01,6.674001064817195461e-01,5.826777915394694141e-01,4.905490079064394049e-01,2.724270243331814445e-01,7.737293191128216119e-01,7.737293191128216119e-01,7.737293191128216119e-01,7.737293191128216119e-01,7.553417871155443386e-01,7.536529286042601417e-01,7.536529268199183562e-01,7.536529268199183562e-01,6.954854127057881197e-01,6.860777666769219962e-01,6.838753665053555197e-01,6.838753663984549203e-01,6.158248455989788761e-01,6.024121222817351295e-01,6.111443637460366451e-01,6.117762807975527517e-01,5.227034845992345469e-01,4.843161426835635996e-01,4.882230215398184470e-01,5.162514539594362795e-01,2.839502542408461894e-01,3.228482056422375956e-01,3.208081198385551724e-01,2.532874500009750784e-01
1.979999999999999982e+00,7.767591219507758993e-01,7.543448444518618956e-01,6.904209155736777959e-01,5.995974811800539594e-01,5.017413917519790711e-01,2.780712511924618990e-01,8.033718770974761503e-01,8.033718770974761503e-01,8.033718770974761503e-01,8.033718770974761503e-01,7.833288596048034735e-01,7.816613195088121246e-01,7.816613219333624629e-01,7.816613219333624629e-01,7.204102422038267672e-01,7.133654200350071362e-01,7.111678184548025916e-01,7.111678183628874494e-01,6.352202792780713425e-01,6.150681969333275934e-01,6.217119548900382764e-01,6.223694234682187743e-01,5.361655118384162089e-01,5.007433908639699061e-01,5.049106157591156663e-01,5.315516191228722986e-01,2.935000348178525287e-01,3.273191393816612393e-01,3.154562587449821209e-01,2.551680524409847828e-01
2.000000000000000000e+00,8.056002015011918260e-01,7.813764062326430393e-01,7.126298205727827906e-01,6.157142747755053325e-01,5.121868465000629644e-01,2.836204140534909213e-01,8.320811838211956690e-01,8.320811838211956690e-01,8.320811838211956690e-01,8.320811838211956690e-01,8.101287253364448659e-01,8.085986621590776080e-01,8.085986656429340336e-01,8.085986656429340336e-01,7.442137724817998734e-01,7.394607328596345397e-01,7.371468108514513951e-01,7.371468110061093482e-01,6.534000423962125215e-01,6.267806493392557021e-01,6.312650723095446503e-01,6.318565942649007061e-01,5.487451766702612366e-01,5.159695948368960838e-01,5.204468836427520451e-01,5.461919722525129250e-01,3.032890760996396762e-01,3.311706192511842395e-01,3.094464864753933009e-01,2.553631296799222516e-01


==> data/fh005.csv <==
deg,t0.2,t0.4,t0.6,t0.8,t1.0
2.000000000000000000e+00,1.580150813399745779e-02,5.757409157847448444e-02,1.092178520575591560e-01,1.577748567917673927e-01,1.979911380681594890e-01
4.000000000000000000e+00,7.265668877577770085e-04,5.380659702214503869e-03,1.556391614938875019e-02,3.080938668163868410e-02,5.001770633176387537e-02
6.000000000000000000e+00,3.939108518528430706e-06,1.252192230999270501e-04,8.663112878014401575e-04,3.162496960682624914e-03,7.943096875772923116e-03
8.000000000000000000e+00,2.534279567223007784e-08,3.322397406100812444e-06,5.102449078392453909e-05,3.137529977467654030e-04,1.131138698997814123e-03
1.000000000000000000e+01,4.498877087806841491e-10,1.301050700205481211e-07,3.278672138469535340e-06,2.872032480845586414e-05,1.357473528155746343e-04
1.200000000000000000e+01,1.558604104722669352e-12,3.065367886935225151e-09,1.488108064804208147e-07,1.977302368317499518e-06,1.255369808855029404e-05


==> data/fh006.csv <==
time,U0.0ell4,U0.0ell6,U0.0ell8,U0.0ell10,U0.5ell4,U0.5ell6,U0.5ell8,U0.5ell10,U1.0ell4,U1.0ell6,U1.0ell8,U1.0ell10,U1.5ell4,U1.5ell6,U1.5ell8,U1.5ell10,U2.0ell4,U2.0ell6,U2.0ell8,U2.0ell10,U4.0ell4,U4.0ell6,U4.0ell8,U4.0ell10
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000042e-02,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01
4.000000000000000083e-02,9.936219249828364131e-01,9.936219249828364131e-01,9.936219249828364131e-01,9.936219249828364131e-01,9.936220842559706501e-01,9.936220842559706501e-01,9.936220842559706501e-01,9.936220842559706501e-01,9.936225620355564336e-01,9.936225620355564336e-01,9.936225620355564336e-01,9.936225620355564336e-01,9.936233582021567479e-01,9.936233582021567479e-01,9.936233582021567479e-01,9.936233582021567479e-01,9.936244725567550118e-01,9.936244725567550118e-01,9.936244725567550118e-01,9.936244725567550118e-01,9.936321050940559729e-01,9.936321050940559729e-01,9.936321050940559729e-01,9.936321050940559729e-01
5.999999999999999778e-02,9.856924312353668727e-01,9.856924312353668727e-01,9.856924312353668727e-01,9.856924312353668727e-01,9.856930659364198100e-01,9.856930659364198100e-01,9.856930659364198100e-01,9.856930659364198100e-01,9.856949697858374826e-01,9.856949697858374826e-01,9.856949697858374826e-01,9.856949697858374826e-01,9.856981420225703339e-01,9.856981420225703339e-01,9.856981420225703339e-01,9.856981420225703339e-01,9.857025813787764212e-01,9.857025813787764212e-01,9.857025813787764212e-01,9.857025813787764212e-01,9.857253767812140799e-01,9.857253767812140799e-01,9.857253767812140799e-01,9.857253767812140799e-01
8.000000000000000167e-02,9.747501581257215220e-01,9.747501581257215220e-01,9.747501581257215220e-01,9.747501581257215220e-01,9.747517256177764544e-01,9.747517256177764544e-01,9.747517256177764544e-01,9.747517256177764544e-01,9.747564272358507642e-01,9.747564272358507642e-01,9.747564272358507642e-01,9.747564272358507642e-01,9.747642604065229754e-01,9.747642604065229754e-01,9.747642604065229754e-01,9.747642604065229754e-01,9.747714378759506637e-01,9.747714378759506637e-01,9.747714378759506637e-01,9.747714378759506637e-01,9.748427256218018533e-01,9.748502465289419217e-01,9.748502465289419217e-01,9.748502465289419217e-01
1.000000000000000056e-01,9.609435514599421468e-01,9.609435514599421468e-01,9.609435514599421468e-01,9.609435514599421468e-01,9.609466346195431052e-01,9.609466346195431052e-01,9.609466346195431052e-01,9.609466346195431052e-01,9.609558819615795500e-01,9.609558819615795500e-01,9.609558819615795500e-01,9.609558819615795500e-01,9.609677706365901129e-01,9.609677706365901129e-01,9.609677706365901129e-01,9.609677706365901129e-01,9.609904175393496617e-01,9.609941636733148052e-01,9.609941636733148052e-01,9.609941636733148052e-01,9.611583768961157181e-01,9.611881580056611529e-01,9.611881580056611529e-01,9.611881580056611529e-01
1.199999999999999956e-01,9.444529180559599890e-01,9.444529180559599890e-01,9.444529180559599890e-01,9.444529180559599890e-01,9.444582047070207986e-01,9.444582047070207986e-01,9.444582047070207986e-01,9.444582047070207986e-01,9.444740602394740003e-01,9.444740602394740003e-01,9.444740602394740003e-01,9.444740602394740003e-01,9.444988224167221169e-01,9.445022909326331595e-01,9.445022909326331595e-01,9.445022909326331595e-01,9.445475151655478019e-01,9.445610976174572126e-01,9.445610976174572126e-01,9.445610976174572126e-01,9.448388186399895305e-01,9.447342751402509897e-01,9.447342751402509897e-01,9.447342751402509897e-01
1.400000000000000133e-01,9.254925484818277148e-01,9.254925484818277148e-01,9.254925484818277148e-01,9.254925484818277148e-01,9.255008032898827119e-01,9.255008032898827119e-01,9.255008032898827119e-01,9.255008032898827119e-01,9.255223743049648677e-01,9.255223743049648677e-01,9.255223743049648677e-01,9.255223743049648677e-01,9.255526297016442028e-01,9.255342669969746083e-01,9.255342669969746083e-01,9.255342669969746083e-01,9.256152153238603741e-01,9.255818270176046081e-01,9.255818270176046081e-01,9.255818270176046081e-01,9.260488420302724899e-01,9.256979768323384539e-01,9.256979768323384539e-01,9.256979768323384539e-01
1.600000000000000033e-01,9.043033595583600537e-01,9.043033595583600537e-01,9.043033595583600537e-01,9.043033595583600537e-01,9.043153976026696572e-01,9.043153976026696572e-01,9.043153976026696572e-01,9.043153976026696572e-01,9.043438665155142386e-01,9.043418150900139896e-01,9.043418150900139896e-01,9.043418150900139896e-01,9.044062766525711172e-01,9.043830530984293681e-01,9.043830530984293681e-01,9.043830530984293681e-01,9.045098292210107527e-01,9.044675363836192084e-01,9.044675363836192084e-01,9.044675363836192084e-01,9.052074154376726911e-01,9.044805092185869144e-01,9.044805092185869144e-01,9.044805092185869144e-01
1.799999999999999933e-01,8.811405386109955051e-01,8.811405386109955051e-01,8.811405386109955051e-01,8.811405386109955051e-01,8.811572016617712499e-01,8.811572016617712499e-01,8.811572016617712499e-01,8.811572016617712499e-01,8.811995095912965592e-01,8.811948845551578202e-01,8.811948845551578202e-01,8.811948845551578202e-01,8.813065207648577148e-01,8.812767803585083159e-01,8.812767803585083159e-01,8.812767803585083159e-01,8.814660585346409949e-01,8.814118240713794128e-01,8.814118240713794128e-01,8.814118240713794128e-01,8.825265429475063206e-01,8.812560585326584262e-01,8.812560585326584262e-01,8.812560585326584262e-01
2.000000000000000111e-01,8.562723225233428437e-01,8.562723225233428437e-01,8.562723225233428437e-01,8.562723225233428437e-01,8.562944503589685619e-01,8.562944503589685619e-01,8.562944503589685619e-01,8.562944503589685619e-01,8.563609705219340507e-01,8.563531407429024744e-01,8.563531407429024744e-01,8.563531407429024744e-01,8.565256789505732993e-01,8.564873021608377934e-01,8.564873021608377934e-01,8.564873021608377934e-01,8.567584610929902533e-01,8.565210950271521240e-01,8.565210950271521240e-01,8.565210950271521240e-01,8.582974238517276921e-01,8.562639626639254598e-01,8.562639626639254598e-01,8.562639626639254598e-01
2.200000000000000011e-01,8.299745133766242011e-01,8.299745133766242011e-01,8.299745133766242011e-01,8.299745133766242011e-01,8.300029180171093479e-01,8.300029180171093479e-01,8.300029180171093479e-01,8.300029180171093479e-01,8.301060524119000528e-01,8.300942136380704550e-01,8.300942136380704550e-01,8.300942136380704550e-01,8.303432843461607815e-01,8.302935234431928491e-01,8.302935234431928491e-01,8.302935234431928491e-01,8.306682647138254882e-01,8.301842027508736788e-01,8.301842027508736788e-01,8.301842027508736788e-01,8.328169464213646123e-01,8.297702788051574130e-01,8.297702934717127166e-01,8.297702934717127166e-01
2.399999999999999911e-01,8.025206315198433193e-01,8.025206315198433193e-01,8.025206315198433193e-01,8.025206315198433193e-01,8.025560759964047719e-01,8.025560759964047719e-01,8.025560759964047719e-01,8.025560759964047719e-01,8.027101380584551471e-01,8.026932113616469522e-01,8.026932113616469522e-01,8.026932113616469522e-01,8.030357798447880224e-01,8.028954992360421983e-01,8.028954992360421983e-01,8.028954992360421983e-01,8.034791444440186892e-01,8.026736553681481645e-01,8.026736553681481645e-01,8.026736553681481645e-01,8.063957415289666475e-01,8.020400749306000332e-01,8.020401932675657042e-01,8.020401932675657042e-01
2.600000000000000089e-01,7.741995321224225401e-01,7.741995321224225401e-01,7.741995321224225401e-01,7.741995321224225401e-01,7.742427023431052158e-01,7.742427023431052158e-01,7.742427023431052158e-01,7.742427023431052158e-01,7.744644185231616129e-01,7.744376586078319802e-01,7.744376586078319802e-01,7.744376586078319802e-01,7.748910184007342661e-01,7.745329023201346086e-01,7.745329023201346086e-01,7.745329023201346086e-01,7.754774992971605885e-01,7.742609823030325300e-01,7.742609823030325300e-01,7.742609823030325300e-01,7.793143705430498613e-01,7.733061537924398321e-01,7.733066394910699248e-01,7.733066394910699248e-01
2.800000000000000266e-01,7.452747379131455796e-01,7.452747379131455796e-01,7.452747379131455796e-01,7.452747379131455796e-01,7.453262337393309345e-01,7.453262337393309345e-01,7.453262337393309345e-01,7.453262337393309345e-01,7.456334850000615466e-01,7.455954431594131737e-01,7.455954431594131737e-01,7.455954431594131737e-01,7.461766021871751864e-01,7.455413274748422525e-01,7.455413274748422525e-01,7.455413274748422525e-01,7.469284021814978081e-01,7.452008159179726032e-01,7.452008159179726032e-01,7.452008159179726032e-01,7.518550166493755960e-01,7.438085114705418333e-01,7.438099349715144859e-01,7.438099349715144859e-01
2.999999999999999889e-01,7.160064279594352543e-01,7.160064279594352543e-01,7.160064279594352543e-01,7.160064279594352543e-01,7.160668252496209529e-01,7.160668252496209529e-01,7.160668252496209529e-01,7.160668252496209529e-01,7.164783311292997059e-01,7.164305842210713093e-01,7.164305842210713093e-01,7.164305842210713093e-01,7.171590640467473410e-01,7.161789393313614527e-01,7.161789393313614527e-01,7.161789393313614527e-01,7.181001270992926067e-01,7.157395752947531831e-01,7.157395752947531831e-01,7.157395752947531831e-01,7.242858283887001480e-01,7.139554129909247981e-01,7.139588444440307935e-01,7.139588444440307935e-01
3.200000000000000067e-01,6.866636063650299882e-01,6.866636063650299882e-01,6.866636063650299882e-01,6.866636063650299882e-01,6.867352881450001778e-01,6.867352881450284885e-01,6.867352881450284885e-01,6.867352881450284885e-01,6.872284183798584856e-01,6.871681364531454506e-01,6.871681364531454506e-01,6.871681364531454506e-01,6.881455094706246944e-01,6.869122334748306580e-01,6.869122334748306580e-01,6.869122334748306580e-01,6.893823994247474385e-01,6.863654164260616364e-01,6.863654164260616364e-01,6.863654164260616364e-01,6.971154851144779618e-01,6.844918609428842782e-01,6.844989550178643967e-01,6.844989550178643967e-01
3.400000000000000244e-01,6.576058594416392955e-01,6.576058594416392955e-01,6.576058594416392955e-01,6.576058594416392955e-01,6.576613852361662405e-01,6.576613852362794832e-01,6.576613852362794832e-01,6.576613852362794832e-01,6.583493170817348306e-01,6.581144804394594150e-01,6.581144804394594150e-01,6.581144804394594150e-01,6.594592329703027334e-01,6.577480393565070527e-01,6.577480393565070527e-01,6.577480393565070527e-01,6.609746357652162008e-01,6.570995377221273692e-01,6.570995377221273692e-01,6.570995377221273692e-01,6.704096319691311701e-01,6.552621313845380380e-01,6.552553349133333205e-01,6.552553349133333205e-01
3.599999999999999867e-01,6.287250257730118141e-01,6.287250257730118141e-01,6.287250257730118141e-01,6.287250257730118141e-01,6.287994151006421895e-01,6.287978064378005882e-01,6.287978064378005882e-01,6.287978064378005882e-01,6.296503566348595760e-01,6.291871915284079630e-01,6.291871915284079630e-01,6.291871915284079630e-01,6.309738862003945181e-01,6.287111652872916512e-01,6.287111652872916512e-01,6.287111652872916512e-01,6.327747800280492108e-01,6.280123255584969533e-01,6.280123255584969533e-01,6.280123255584969533e-01,6.441907325519284910e-01,6.260751291473822810e-01,6.260779690498650130e-01,6.260779690498650130e-01
3.800000000000000044e-01,6.001898794734727982e-01,6.001898794734727982e-01,6.001898794734727982e-01,6.001898794734727982e-01,6.002901077827306198e-01,6.002853095750427803e-01,6.002853095750427803e-01,6.002853095750427803e-01,6.013818038356308904e-01,6.006545517476762353e-01,6.006545517476762353e-01,6.006545517476762353e-01,6.030067906091576280e-01,6.002144211861009104e-01,6.002144211861009104e-01,6.002144211861009104e-01,6.052528141988932076e-01,5.995867735696756018e-01,5.995867904218966649e-01,5.995867904218966649e-01,6.188716201915357429e-01,5.974692928367123512e-01,5.974869804356929270e-01,5.974869804356929270e-01
4.000000000000000222e-01,5.725824472694928113e-01,5.725824472694928113e-01,5.725824472694928113e-01,5.725824472694928113e-01,5.727156871897506329e-01,5.727077975987270309e-01,5.727077975987270309e-01,5.727077975987270309e-01,5.740648998963779892e-01,5.730397742273923845e-01,5.730397742273923845e-01,5.730397742273923845e-01,5.760134837206554170e-01,5.725767852944925185e-01,5.725767852944925185e-01,5.725767852944925185e-01,5.787207192063903438e-01,5.717315763651082960e-01,5.717316797901572656e-01,5.717316797901572656e-01,5.943866079635853339e-01,5.690997969447777471e-01,5.691352561202981386e-01,5.691352561899257756e-01
4.199999999999999845e-01,5.458564031372862280e-01,5.458564031372862280e-01,5.458564031372862280e-01,5.458564031372862280e-01,5.460300917599720805e-01,5.460192729271724499e-01,5.460192729271724499e-01,5.460192729271724499e-01,5.475837325968037073e-01,5.462167195407821030e-01,5.462167195407821030e-01,5.462167195407821030e-01,5.498105181703089039e-01,5.455749289310448669e-01,5.455749289310555250e-01,5.455749289310555250e-01,5.528647009435783133e-01,5.445833601156907511e-01,5.445837132181703399e-01,5.445837132181703399e-01,5.705440032273229045e-01,5.423418738834125952e-01,5.423952491053787295e-01,5.423952462004723030e-01
4.400000000000000022e-01,5.201692290613684211e-01,5.201692290613684211e-01,5.201692290613684211e-01,5.201692290613684211e-01,5.203923385107035449e-01,5.203788182580575405e-01,5.203788182580575405e-01,5.203788182580575405e-01,5.221521489763040202e-01,5.203878177096324942e-01,5.203878177096324942e-01,5.203878177096324942e-01,5.246684552673279711e-01,5.195576792127799548e-01,5.195576792174282366e-01,5.195576792174282366e-01,5.280719641602819037e-01,5.185408736050344247e-01,5.185417680290674847e-01,5.185417680290674847e-01,5.474446722352336314e-01,5.166351797508333954e-01,5.167473528460302390e-01,5.167473456431633805e-01
4.600000000000000200e-01,4.956544899325397435e-01,4.956544899325397435e-01,4.956544899325397435e-01,4.956544899325397435e-01,4.959357867441933077e-01,4.959198911545291133e-01,4.959198911545291133e-01,4.959198911545291133e-01,4.979864166137653037e-01,4.957276976423476422e-01,4.957276976423476422e-01,4.957276976423476422e-01,5.007877980607965407e-01,4.947163372831082651e-01,4.947163372924666680e-01,4.947163372924666680e-01,5.044984604896316505e-01,4.936102826858310144e-01,4.936121747328143794e-01,4.936121747328143794e-01,5.254066713181051451e-01,4.917486028266609965e-01,4.920435328285385213e-01,4.920434631006881943e-01
4.799999999999999822e-01,4.723475518392266093e-01,4.723475518392266093e-01,4.723475518392266093e-01,4.723475518392266093e-01,4.726933852328942809e-01,4.726754728100500125e-01,4.726754728100500125e-01,4.726754728100500125e-01,4.749531076148347242e-01,4.721783559928190988e-01,4.721783559928190988e-01,4.721783559928190988e-01,4.779049931614244295e-01,4.707783795816940509e-01,4.707783800895746218e-01,4.707783800895746218e-01,4.816982020498129513e-01,4.692906841541938934e-01,4.692942283329151754e-01,4.692942283329151754e-01,5.042853423776636479e-01,4.683136770960272810e-01,4.686960075971275397e-01,4.686958808215325178e-01
5.000000000000000000e-01,4.502843196587997809e-01,4.502843196587997809e-01,4.502843196587997809e-01,4.502843196587997809e-01,4.507019098822978020e-01,4.506823748346285297e-01,4.506823748346285297e-01,4.506823748346285297e-01,4.531922920606220040e-01,4.498511986436062871e-01,4.498511986436062871e-01,4.498511986436062871e-01,4.561924378160724380e-01,4.479813803479144041e-01,4.479813946375285627e-01,4.479813946375285627e-01,4.601208777515603532e-01,4.462488109150075100e-01,4.462548841995145343e-01,4.462548841995145343e-01,4.840172257086016727e-01,4.462100654025736302e-01,4.466804325637181439e-01,4.466804509650001420e-01
5.200000000000000178e-01,4.296806255453647916e-01,4.296806255453647916e-01,4.296806255453647916e-01,4.296806255453647916e-01,4.301763450278021650e-01,4.301555919369540737e-01,4.301555919369540737e-01,4.301555919369540737e-01,4.328426419367129019e-01,4.288946671912555186e-01,4.288946671912555186e-01,4.288946671912555186e-01,4.359538143589679615e-01,4.266894458220777953e-01,4.266895181627457512e-01,4.266895181627457512e-01,4.400250956761613264e-01,4.247693357798741909e-01,4.247782054865473778e-01,4.247782054865473778e-01,4.650523862176124679e-01,4.254072314981372505e-01,4.259178616909570225e-01,4.259184539894336763e-01
5.400000000000000355e-01,4.105174521823499734e-01,4.105174521823499734e-01,4.105174521823499734e-01,4.105174521823499734e-01,4.110931362831039548e-01,4.110716025967814935e-01,4.110716025967814935e-01,4.110716025967814935e-01,4.139154741781310154e-01,4.093165677378519662e-01,4.093165677378519662e-01,4.093165677378519662e-01,4.170913020493013379e-01,4.067125867095294223e-01,4.067128177270468714e-01,4.067128177270468714e-01,4.212081789557928779e-01,4.043729146016518117e-01,4.043852098015823238e-01,4.043852098015823238e-01,4.471845456720031087e-01,4.062314735200509008e-01,4.064211372245536413e-01,4.064251009189137065e-01
5.600000000000000533e-01,3.927670789727497613e-01,3.927670789727497613e-01,3.927670789727497613e-01,3.927670789727497613e-01,3.934202512228264226e-01,3.933983920533539735e-01,3.933983920533539735e-01,3.933983920533539735e-01,3.963634323568198670e-01,3.910810897950773857e-01,3.910810897950773857e-01,3.910810897950773857e-01,3.996349880688642164e-01,3.882189420609835628e-01,3.882195122009209354e-01,3.882195122009209354e-01,4.037474989163742922e-01,3.860457047562143029e-01,3.860631496521794159e-01,3.860631496521794159e-01,4.302646617382496208e-01,3.881088642827657531e-01,3.880825176128387954e-01,3.880848918576176310e-01
5.799999999999999600e-01,3.762090761814243511e-01,3.762090761814243511e-01,3.762090761814243511e-01,3.762090761814243511e-01,3.769660946963675485e-01,3.769442524835396324e-01,3.769442524835396324e-01,3.769442524835396324e-01,3.800075401337278391e-01,3.739801591100579414e-01,3.739801591100579414e-01,3.739801591100579414e-01,3.832465165766291704e-01,3.708171632183991373e-01,3.708183520222622653e-01,3.708183520222622653e-01,3.873610987131601013e-01,3.695648276091086371e-01,3.695892830775380777e-01,3.695892830775380777e-01,4.142830808819037425e-01,3.709330091011032171e-01,3.707042092374032705e-01,3.706554936076227325e-01
5.999999999999999778e-01,3.612287644225183891e-01,3.612287644225183891e-01,3.612287644225183891e-01,3.612287644225183891e-01,3.620556010603506736e-01,3.620341431353598094e-01,3.620341431353598094e-01,3.620341431353598094e-01,3.651456172611305395e-01,3.583686570786618342e-01,3.583686570786618342e-01,3.583686570786618342e-01,3.683021631268240670e-01,3.550228831318216205e-01,3.550258660598963334e-01,3.550258660598963334e-01,3.723879780072797407e-01,3.548549349506762707e-01,3.548877289508879374e-01,3.548877289508879374e-01,3.994588674807678097e-01,3.545270984257996028e-01,3.539093492682149900e-01,3.538985971860151847e-01
6.199999999999999956e-01,3.475846287736699125e-01,3.475846287736699125e-01,3.475846287736699125e-01,3.475846287736699125e-01,3.484732343510733577e-01,3.484525046297543005e-01,3.484525046297543005e-01,3.484525046297543005e-01,3.515678726320815572e-01,3.440426878462576887e-01,3.440426878462576887e-01,3.440426878462576887e-01,3.546171269976575724e-01,3.404036928760293956e-01,3.404089934205952184e-01,3.404089934205952184e-01,3.586352831844256683e-01,3.411449000604114268e-01,3.411880891648495506e-01,3.411880891648495506e-01,3.854111872663971705e-01,3.383122339655409427e-01,3.369203829817560836e-01,3.369303427384743310e-01
6.400000000000000133e-01,3.354418908007674172e-01,3.354418908007674172e-01,3.354418908007674172e-01,3.354418908007674172e-01,3.363763652439556440e-01,3.363566852412634978e-01,3.363566852412634978e-01,3.363566852412634978e-01,3.391223340237539130e-01,3.308309265558871393e-01,3.308309265558871393e-01,3.308309265558871393e-01,3.420138608346429687e-01,3.270745762030499715e-01,3.270828775497472973e-01,3.270828775497472973e-01,3.456418565389801634e-01,3.282355125007540009e-01,3.283004296291825441e-01,3.283004296291825441e-01,3.719794021253582939e-01,3.229714261183921353e-01,3.202751556353730100e-01,3.204686345047227936e-01
6.600000000000000311e-01,3.240751744918511368e-01,3.240751744918511368e-01,3.240751744918511368e-01,3.240751744918511368e-01,3.250932662407681195e-01,3.249827509144984083e-01,3.249827509144984083e-01,3.249827509144984083e-01,3.275929999087672795e-01,3.187020419506116919e-01,3.187020419507711200e-01,3.187020419507711200e-01,3.303172725210071214e-01,3.156566056150324484e-01,3.156692725895188789e-01,3.156692725895188789e-01,3.336026893483617362e-01,3.170684806595340799e-01,3.171200683608463855e-01,3.171200683608463855e-01,3.604008651293972298e-01,3.083073914385523473e-01,3.040146315172470026e-01,3.041087608888876637e-01
6.800000000000000488e-01,3.141035999640939269e-01,3.141035999640939269e-01,3.141035999640939269e-01,3.141035999640939269e-01,3.151682150118223502e-01,3.149758730506833637e-01,3.149758730506833637e-01,3.149758730506833637e-01,3.176836307193869890e-01,3.082787245525583364e-01,3.082787245532203069e-01,3.082787245532203069e-01,3.201008434254708490e-01,3.063284490280822059e-01,3.063456251574562805e-01,3.063456251574562805e-01,3.233374842712487540e-01,3.081783286190926674e-01,3.082344730251808107e-01,3.082344733443769802e-01,3.504306887451220098e-01,2.935469383676662103e-01,2.875382354694482334e-01,2.875758442908269430e-01
7.000000000000000666e-01,3.051839195168454810e-01,3.051839195168454810e-01,3.051839195168454810e-01,3.051839195168454810e-01,3.062568518663472128e-01,3.059006746935043486e-01,3.059006746935043486e-01,3.059006746935043486e-01,3.088622225729014681e-01,2.991714014972653435e-01,2.991714012711377824e-01,2.991714012711377824e-01,3.110103191594329464e-01,2.983539081319321884e-01,2.983765349663963784e-01,2.983765349663963784e-01,3.141570786981173757e-01,3.009305222163322080e-01,3.009860299917033188e-01,3.009860312737327459e-01,3.418283187927826927e-01,2.791832653521344465e-01,2.708977611834993970e-01,2.716185242789153076e-01
7.199999999999999734e-01,2.973089216265323853e-01,2.973089216265323853e-01,2.973089216265323853e-01,2.973089216265323853e-01,2.983679939204191833e-01,2.978488599891990773e-01,2.978488599891990773e-01,2.978488599891990773e-01,3.009384041330537274e-01,2.909508461641883703e-01,2.909508408831414927e-01,2.909508408831414927e-01,3.027205032424014619e-01,2.914693906658886724e-01,2.915080706989259807e-01,2.915080706989259807e-01,3.057756052886887455e-01,2.943600221268309336e-01,2.943775499125894091e-01,2.943775531607645823e-01,3.335866023982644313e-01,2.652152413398519704e-01,2.540725553603763176e-01,2.556895957296254629e-01
7.399999999999999911e-01,2.901626080201238356e-01,2.901626080201238356e-01,2.901626080201238356e-01,2.901626080201238356e-01,2.912026570104687684e-01,2.905333649244529193e-01,2.905333649244529193e-01,2.905333649244529193e-01,2.937820709406958608e-01,2.835383577226717189e-01,2.835383522391818345e-01,2.835383522391818345e-01,2.951662780657523522e-01,2.853882783497601050e-01,2.854220526741432229e-01,2.854220526741432229e-01,2.981902142103615150e-01,2.884074881959121095e-01,2.882788396170822831e-01,2.882792457219268689e-01,3.259751088185391943e-01,2.512851766990122915e-01,2.373057731526557190e-01,2.399716579516975035e-01
7.600000000000000089e-01,2.836996289934857751e-01,2.836996289934857751e-01,2.836996289934857751e-01,2.836996289934857751e-01,2.848133550415109516e-01,2.839855277365587183e-01,2.839855277365587183e-01,2.839855277365587183e-01,2.873134961857781167e-01,2.767817081244433042e-01,2.767817024498481215e-01,2.767817024498481215e-01,2.883167528482109554e-01,2.803381284433934528e-01,2.803630637381453461e-01,2.803630637381453461e-01,2.912995798062326669e-01,2.830122933658012485e-01,2.826229337864020197e-01,2.826237394469491848e-01,3.191663639290704957e-01,2.374471303884265749e-01,2.209390662038747954e-01,2.247679357414675005e-01
7.800000000000000266e-01,2.787561280579533562e-01,2.787561280579533562e-01,2.787561280579533562e-01,2.787561280579533562e-01,2.796728655820603371e-01,2.787585152245238840e-01,2.787585152245238840e-01,2.787585152245238840e-01,2.826079654875847669e-01,2.718497239314149327e-01,2.718497180895708687e-01,2.718497180895708687e-01,2.828913844705763792e-01,2.770563703378988718e-01,2.771585428799366868e-01,2.771585428799366868e-01,2.855982567662467830e-01,2.790959031651149558e-01,2.784495982535700742e-01,2.784507985438018918e-01,3.136391258348621425e-01,2.254906671257216055e-01,2.066554633587820988e-01,2.117885790308781935e-01
8.000000000000000444e-01,2.730963488472602507e-01,2.730963488472602507e-01,2.730963488472602507e-01,2.730963488472602507e-01,2.739246754010863927e-01,2.729343342790340188e-01,2.729343342790340188e-01,2.729343342790340188e-01,2.768007853793739703e-01,2.662650233600520888e-01,2.662650173709171786e-01,2.662650173709171786e-01,2.768942435820635484e-01,2.735472339544567921e-01,2.736354499028747500e-01,2.736354499028747500e-01,2.793095071827443321e-01,2.740541062784544457e-01,2.731773444100874526e-01,2.731789748466003642e-01,3.081319313146205774e-01,2.148199334697127871e-01,1.952924358417726658e-01,2.014713105012703731e-01
8.200000000000000622e-01,2.683366794002452482e-01,2.683366794002452482e-01,2.683366794002452482e-01,2.683366794002452482e-01,2.690901657263301550e-01,2.680245586750107933e-01,2.680245586750107933e-01,2.680245586750107933e-01,2.718350647826172084e-01,2.619029548077254632e-01,2.619029486816676355e-01,2.619029486816676355e-01,2.715971524632674328e-01,2.702021349293053931e-01,2.702929116301080459e-01,2.702929116301087675e-01,2.740018743016454650e-01,2.685129338194372495e-01,2.674140824801328753e-01,2.674161334540461898e-01,3.024832429044374549e-01,2.047156167850823216e-01,1.864157526870826309e-01,1.939358178291669121e-01
8.399999999999999689e-01,2.640696026851506728e-01,2.640696026851506728e-01,2.640696026851506728e-01,2.640696026851506728e-01,2.647965113327225284e-01,2.636557890944833948e-01,2.636557890944833948e-01,2.636557890944833948e-01,2.675231349110397949e-01,2.590884390494795908e-01,2.590884328160924510e-01,2.590884328160924510e-01,2.672036538545528583e-01,2.678313937519918309e-01,2.679299700006573803e-01,2.679299700006579354e-01,2.694783191742779471e-01,2.626003212547903254e-01,2.611206112517784894e-01,2.611231208145887162e-01,2.966191860987720808e-01,1.963336134718030035e-01,1.799018044547960604e-01,1.895246455615877401e-01
8.599999999999999867e-01,2.606453673204394694e-01,2.606453673204394694e-01,2.606453673204394694e-01,2.606453673204394694e-01,2.613354366503173321e-01,2.601208319086808496e-01,2.601208319086808496e-01,2.601208319086808496e-01,2.638632108274202581e-01,2.569880422615122284e-01,2.569880359737617415e-01,2.569880359737617415e-01,2.634172777224133566e-01,2.656937211961017398e-01,2.657883332982788338e-01,2.657883332982810543e-01,2.653965548415629927e-01,2.561660674615826583e-01,2.544753795357959092e-01,2.544779669647275200e-01,2.910254181554072783e-01,1.904127640087856788e-01,1.748116710184203504e-01,1.872262054211878690e-01
8.800000000000000044e-01,2.577045797200628874e-01,2.577045797200628874e-01,2.577045797200628874e-01,2.577045797200628874e-01,2.583325351004971959e-01,2.570376158265973987e-01,2.570376158265973987e-01,2.570376158265973987e-01,2.606016659324492113e-01,2.554442904573951956e-01,2.554442841696051292e-01,2.554442841696051292e-01,2.602280674266019833e-01,2.636319787174664087e-01,2.637509841703188918e-01,2.637509841703277180e-01,2.613700555518911339e-01,2.493330977009859672e-01,2.473528561513979873e-01,2.473759487389881329e-01,2.856568766791583447e-01,1.868086562520688831e-01,1.723115613902861942e-01,1.875678881055759528e-01
9.000000000000000222e-01,2.552287095638149372e-01,2.552287095638149372e-01,2.552287095638149372e-01,2.552287095638149372e-01,2.558523915165246132e-01,2.545074368679950405e-01,2.545074368679950405e-01,2.545074368679950405e-01,2.578774038124763690e-01,2.548573285824807244e-01,2.548573223494275952e-01,2.548573223494275952e-01,2.573488363913003507e-01,2.612434695306739552e-01,2.612978396512209422e-01,2.612978396512491419e-01,2.577472668127293587e-01,2.423584969306202541e-01,2.400556656289219437e-01,2.400791061723401565e-01,2.803065906877281743e-01,1.859642232110239601e-01,1.711500678641799111e-01,1.899014953142744433e-01
9.200000000000000400e-01,2.530449156355292217e-01,2.530449156355292217e-01,2.530449156355292217e-01,2.530449156355292217e-01,2.538123509038177072e-01,2.524102881654006203e-01,2.524102881654006203e-01,2.524102881654006203e-01,2.554135969454844335e-01,2.552185280240672482e-01,2.552185218990432602e-01,2.552185218990432602e-01,2.545639676859848266e-01,2.584716611735665137e-01,2.585300595533679413e-01,2.585300595534612556e-01,2.544064553490231750e-01,2.354791068510311558e-01,2.327355200314542016e-01,2.327495897893797627e-01,2.745695554674841277e-01,1.869896519528017331e-01,1.711322503202991618e-01,1.927132545354766080e-01
9.400000000000000577e-01,2.510145813578062435e-01,2.510145813578062435e-01,2.510145813578062435e-01,2.510145813578062435e-01,2.518201458030543405e-01,2.503448127026249859e-01,2.503448127026249859e-01,2.503448127026249859e-01,2.529866380610358845e-01,2.558440169889009685e-01,2.558440110207046425e-01,2.558440110207046425e-01,2.519752795245447374e-01,2.540445119350679404e-01,2.540091293466849587e-01,2.540091293468175193e-01,2.510741428142151954e-01,2.274458197987729857e-01,2.235028627439235582e-01,2.235178445355180399e-01,2.680719952311865772e-01,1.877182644485350937e-01,1.721374144755785096e-01,1.955567874028281139e-01
9.599999999999999645e-01,2.497550455560376970e-01,2.497550455560376970e-01,2.497550455560376970e-01,2.497550455560376970e-01,2.505382900743959862e-01,2.489897695536041899e-01,2.489897695536041899e-01,2.489897695536041899e-01,2.510617493071958806e-01,2.566461472233864671e-01,2.566461395227498388e-01,2.566461395227498388e-01,2.502564088571699874e-01,2.488262227305206298e-01,2.488702001967632860e-01,2.488702001968865207e-01,2.481766313331977281e-01,2.179292092540788817e-01,2.127870292299297028e-01,2.127929096074584747e-01,2.610053897363842634e-01,1.907273004483473477e-01,1.740435027318257832e-01,1.993542976134267120e-01
9.799999999999999822e-01,2.488667832601142715e-01,2.488667832601142715e-01,2.488667832601142715e-01,2.488667832601142715e-01,2.495790646060158380e-01,2.480025733720122860e-01,2.480025733720122860e-01,2.480025733720122860e-01,2.492039816827091581e-01,2.576106641830770427e-01,2.576106570737037305e-01,2.576106570737037305e-01,2.487213394952355050e-01,2.449531296249803924e-01,2.449935140225816543e-01,2.449935140228268471e-01,2.459620634725801780e-01,2.081043500921052336e-01,2.017899034480750420e-01,2.017972759027995278e-01,2.535570737395732577e-01,1.949957401960826231e-01,1.767511111530025714e-01,2.038953753508921107e-01
1.000000000000000000e+00,2.483148393368335149e-01,2.483148393368335149e-01,2.483148393368335149e-01,2.483148393368335149e-01,2.488980465903873618e-01,2.472835173581578172e-01,2.472835173581578172e-01,2.472835173581578172e-01,2.478692825397820765e-01,2.585125563297869800e-01,2.585125498927767218e-01,2.585125498927767218e-01,2.469757740537688873e-01,2.401702669836089654e-01,2.402098094657532379e-01,2.402098094662742656e-01,2.429960209861560805e-01,1.987597868184333982e-01,1.918510696907983204e-01,1.918540376012885518e-01,2.470208022517852986e-01,1.998254853324879510e-01,1.806015302420488633e-01,2.083435256598971663e-01
1.020000000000000018e+00,2.479013529062100429e-01,2.479013529062100429e-01,2.479013529062100429e-01,2.479013529062100429e-01,2.485458487720297038e-01,2.468713141537567657e-01,2.468713141537567657e-01,2.468713141537567657e-01,2.464246171701239552e-01,2.593828768568298138e-01,2.593828711172166401e-01,2.593828711172166401e-01,2.445434964934988797e-01,2.340963899495339118e-01,2.341337324197740877e-01,2.341337324207976023e-01,2.390459797868885183e-01,1.890694944485188100e-01,1.811692825837384613e-01,1.811926667349330333e-01,2.403090682316463000e-01,2.044783208916114703e-01,1.822798726385845836e-01,2.104975557975666545e-01
1.040000000000000036e+00,2.479361209384048359e-01,2.479361209384048359e-01,2.479361209384048359e-01,2.479361209384048359e-01,2.485884015659197421e-01,2.468747131516183524e-01,2.468747131516183524e-01,2.468747131516183524e-01,2.452595652569133089e-01,2.604561596367923615e-01,2.604561544651939897e-01,2.604561544651939897e-01,2.434177975000155481e-01,2.273681376255752840e-01,2.274089734241795113e-01,2.274089734259438778e-01,2.365381631572772703e-01,1.799690400645298227e-01,1.712286198492452283e-01,1.712019087707393195e-01,2.339403926975424097e-01,2.096884221728033404e-01,1.821159764453128549e-01,2.107074053636830424e-01
1.060000000000000053e+00,2.480184043006888883e-01,2.480184043006888883e-01,2.480184043006888883e-01,2.480184043006888883e-01,2.486763395557945178e-01,2.469168747665236863e-01,2.469168747665236863e-01,2.469168747665236863e-01,2.444229530544624052e-01,2.611097761333582290e-01,2.611097737045714462e-01,2.611097737045714462e-01,2.425892946525048111e-01,2.208437030420729863e-01,2.209052865042754332e-01,2.209052865071293725e-01,2.339548733883586307e-01,1.713304708829356815e-01,1.619319563921466365e-01,1.619446596436026620e-01,2.273194886788818536e-01,2.143268321771114870e-01,1.796661022650316575e-01,2.086920636766095849e-01
1.080000000000000071e+00,2.480610507945446297e-01,2.480610507945446297e-01,2.480610507945446297e-01,2.480610507945446297e-01,2.486261449213015007e-01,2.469402555712194580e-01,2.469402555712194580e-01,2.469402555712194580e-01,2.437095525796844075e-01,2.614721604840108959e-01,2.614721586670308295e-01,2.614721586670308295e-01,2.415969204339318277e-01,2.144165561190428393e-01,2.145916944599434162e-01,2.145916944642242974e-01,2.315243012419882507e-01,1.639662060011739253e-01,1.542025715315973045e-01,1.543159920866133683e-01,2.212920089220979658e-01,2.179491785998758924e-01,1.745149730828125245e-01,2.029425296942122536e-01
1.100000000000000089e+00,2.484859069375543461e-01,2.484859069375543461e-01,2.484859069375543461e-01,2.484859069375543461e-01,2.487739220211601654e-01,2.470962260444601877e-01,2.470962260444601877e-01,2.470962260444601877e-01,2.430623801480998325e-01,2.618295026974620243e-01,2.618295012613284234e-01,2.618295012613284234e-01,2.405448665518867823e-01,2.080364209182825608e-01,2.082142348715307900e-01,2.082142348779073282e-01,2.294736552786892370e-01,1.584719239655666967e-01,1.486477097245332835e-01,1.487499238433351578e-01,2.155748026799257644e-01,2.196549129265419620e-01,1.663605253280243945e-01,1.950011512687162829e-01
1.120000000000000107e+00,2.488149683306953297e-01,2.488149683306953297e-01,2.488149683306953297e-01,2.488149683306953297e-01,2.489223597937934573e-01,2.472073344297333053e-01,2.472073344297333053e-01,2.472073344297333053e-01,2.423264226300787527e-01,2.621089741701480014e-01,2.621089733069651984e-01,2.621089733069651984e-01,2.393799657200687270e-01,2.017523438479513209e-01,2.019126954786250039e-01,2.019126934742658530e-01,2.273607597727240470e-01,1.551107224460321898e-01,1.453465828966013784e-01,1.453463737965243752e-01,2.103639450159193180e-01,2.186647721455158011e-01,1.554499787024930524e-01,1.844248433056176473e-01
1.140000000000000124e+00,2.494218747353659227e-01,2.494218747353659227e-01,2.494218747353659227e-01,2.494218747353659227e-01,2.493002627146745920e-01,2.476623459126833793e-01,2.476623459126833793e-01,2.476623459126833793e-01,2.418940584716246234e-01,2.622382946717883301e-01,2.622382943595745752e-01,2.622382943595745752e-01,2.386821299549505282e-01,1.959769969805589263e-01,1.961280043698416520e-01,1.961280023820378415e-01,2.257632400085721192e-01,1.543308161483504526e-01,1.444489044746001816e-01,1.443934073770827275e-01,2.058146532199772172e-01,2.143034144921495965e-01,1.429703817611755190e-01,1.717982100450339833e-01
1.159999999999999920e+00,2.500658797612068662e-01,2.500658797612068662e-01,2.500658797612068662e-01,2.500658797612068662e-01,2.497871468243571813e-01,2.482112081875747778e-01,2.482112081875747778e-01,2.482112081875747778e-01,2.417156200889478412e-01,2.621646268352659792e-01,2.621646270568089299e-01,2.621646270568089299e-01,2.385042603346436141e-01,1.920159337023243096e-01,1.921585219102906472e-01,1.921585199457855331e-01,2.247750847463919899e-01,1.562580615474080670e-01,1.463285926399033876e-01,1.461691684072621011e-01,2.018740764877697269e-01,2.071976528541016604e-01,1.284111188441793283e-01,1.568412337149225622e-01
1.179999999999999938e+00,2.504257088366296236e-01,2.504257088366296236e-01,2.504257088366296236e-01,2.504257088366296236e-01,2.498908198278058101e-01,2.484063141683097442e-01,2.484063141683097442e-01,2.484063141683097442e-01,2.421268513894814511e-01,2.628511278815209851e-01,2.628511286199899377e-01,2.628511286199899377e-01,2.390047069993001816e-01,1.906314328256681068e-01,1.908295734061593307e-01,1.908295714689164091e-01,2.245017625669664119e-01,1.615892857376511338e-01,1.516872097830281596e-01,1.514471961575866443e-01,1.989842648893888899e-01,1.978780449201358316e-01,1.129849347994190539e-01,1.414025892332266832e-01
1.199999999999999956e+00,2.507582021971234698e-01,2.507582021971234698e-01,2.507582021971234698e-01,2.507582021971234698e-01,2.500400314030029603e-01,2.485521418736326982e-01,2.485521418736326982e-01,2.485521418736326982e-01,2.424585966013920180e-01,2.637198549635807465e-01,2.637198560381028845e-01,2.637198560381028845e-01,2.397384048650253452e-01,1.916533272388728504e-01,1.918700745349922188e-01,1.918700726292050796e-01,2.251404164670806896e-01,1.701307495404975056e-01,1.605965059846199139e-01,1.602316631903205058e-01,1.973452029808204777e-01,1.875592707162634654e-01,9.872007769654340958e-02,1.265919721026880496e-01
1.219999999999999973e+00,2.508831628278536119e-01,2.508831628278536119e-01,2.508831628278536119e-01,2.508831628278536119e-01,2.500747911937352130e-01,2.485870743251825943e-01,2.485870743251825943e-01,2.485870743251825943e-01,2.431922799471472052e-01,2.647831602877629420e-01,2.647831615321001308e-01,2.647831615321001308e-01,2.401937297458224818e-01,1.923188174102615500e-01,1.925534015267276189e-01,1.925533994939432336e-01,2.257768618485620493e-01,1.816292320574858510e-01,1.722970955502451107e-01,1.718964828207309170e-01,1.970428962170046316e-01,1.763415578828424479e-01,8.474481496469067621e-02,1.121796399648891801e-01
1.239999999999999991e+00,2.511572942703010347e-01,2.511572942703010347e-01,2.511572942703010347e-01,2.511572942703010347e-01,2.503431157269039309e-01,2.488714688662835295e-01,2.488714688662835295e-01,2.488714688662835295e-01,2.438018700730872346e-01,2.663029173547494244e-01,2.663029187117038066e-01,2.663029187117038066e-01,2.405362788080149528e-01,1.921953476970350294e-01,1.924220827304866377e-01,1.924220805895139053e-01,2.265670694617153980e-01,1.954687194427927321e-01,1.857659703109605098e-01,1.853522924678324413e-01,1.997851273456159038e-01,1.661565029108524605e-01,7.155715179574248519e-02,1.004779089972842598e-01
1.260000000000000009e+00,2.514978803855824063e-01,2.514978803855824063e-01,2.514978803855824063e-01,2.514978803855824063e-01,2.506304202384061486e-01,2.491857874645165283e-01,2.491857874645165283e-01,2.491857874645165283e-01,2.443842736144117289e-01,2.678456827621217839e-01,2.678456841770339714e-01,2.678456841770339714e-01,2.404708852968469313e-01,1.927928254466879654e-01,1.928074224905937384e-01,1.928074202468912923e-01,2.278694053849808498e-01,2.111103047901156937e-01,2.010028469130916706e-01,2.006213871763205259e-01,2.031271119632723499e-01,1.558769373964778993e-01,5.932009552067607494e-02,9.312757035486267376e-02
1.280000000000000027e+00,2.518178747862198641e-01,2.518178747862198641e-01,2.518178747862198641e-01,2.518178747862198641e-01,2.509677135521659608e-01,2.495299982583970289e-01,2.495299982583970289e-01,2.495299982583970289e-01,2.449204420035738794e-01,2.694075275844005080e-01,2.694075290866591033e-01,2.694075290866591033e-01,2.405041304189027285e-01,1.945271741445972757e-01,1.943852464439687067e-01,1.943852441123681551e-01,2.287425642131175885e-01,2.273113029734763757e-01,2.165445277574544192e-01,2.161624007554000804e-01,2.072056473598748449e-01,1.450095100381288415e-01,4.874401637745926635e-02,8.829335096758142432e-02
1.300000000000000044e+00,2.521001837173905136e-01,2.521001837173905136e-01,2.521001837173905136e-01,2.521001837173905136e-01,2.513871527810433437e-01,2.499261921004294895e-01,2.499261921004294895e-01,2.499261921004294895e-01,2.456938570216848361e-01,2.711771228577088411e-01,2.711771243954915755e-01,2.711771243954915755e-01,2.406835214346286778e-01,1.960311759472740112e-01,1.956517057849828378e-01,1.956517033844128450e-01,2.292314740826260355e-01,2.436176559413782416e-01,2.321380843254252646e-01,2.317316013562447652e-01,2.122168840397901102e-01,1.339739979569505857e-01,4.079381281119597719e-02,8.721206117987813367e-02
1.320000000000000062e+00,2.524995437424506495e-01,2.524995437424506495e-01,2.524995437424506495e-01,2.524995437424506495e-01,2.518574324733179326e-01,2.504401571865340070e-01,2.504401571865340070e-01,2.504401571865340070e-01,2.465625010923307436e-01,2.732665224973178097e-01,2.732665236085479732e-01,2.732665236085479732e-01,2.408277794840538444e-01,1.979582253766958844e-01,1.974651896903737158e-01,1.974651851286059745e-01,2.295473967815378769e-01,2.597808226806798126e-01,2.482997975455154827e-01,2.479713741897068557e-01,2.181249044485212008e-01,1.236970578250434216e-01,3.442904587203941824e-02,9.011672156098175790e-02
1.340000000000000080e+00,2.524883489152958682e-01,2.524883489152958682e-01,2.524883489152958682e-01,2.524883489152958682e-01,2.520705017395422076e-01,2.506463043611685260e-01,2.506463043611685260e-01,2.506463043611685260e-01,2.472990652280216139e-01,2.751217449616665256e-01,2.751217468244652742e-01,2.751217468244652742e-01,2.402428322254193394e-01,1.995827680048928854e-01,1.988975082398270477e-01,1.988975035925209522e-01,2.294406691153489108e-01,2.757066757665943002e-01,2.637204536274840305e-01,2.633879618421413604e-01,2.246525279760572258e-01,1.169634781537742807e-01,3.028658060325668117e-02,9.611807718623616159e-02
1.360000000000000098e+00,2.516888900761654613e-01,2.516888900761654613e-01,2.516888900761654613e-01,2.516888900761654613e-01,2.517481734042786856e-01,2.503479034894649513e-01,2.503479034894649513e-01,2.503479034894649513e-01,2.469968171890949693e-01,2.757309398257233313e-01,2.757309412631582801e-01,2.757309412631582801e-01,2.384098097853871168e-01,2.000932046483974713e-01,1.991723119968880074e-01,1.991723071910980469e-01,2.281541031962704413e-01,2.908218717853864876e-01,2.785782420231690537e-01,2.781277981978020342e-01,2.294141991007293546e-01,1.118526955883148849e-01,2.930769463371779918e-02,1.054198323593269204e-01
1.380000000000000115e+00,2.516081506478125562e-01,2.516081506478125562e-01,2.516081506478125562e-01,2.516081506478125562e-01,2.519314346697337226e-01,2.505565256166881749e-01,2.505565256166881749e-01,2.505565256166881749e-01,2.472707573064356901e-01,2.767941822482710146e-01,2.767941833099243909e-01,2.767941833099243909e-01,2.366073393476056941e-01,2.012443484920289349e-01,2.000452604321399375e-01,2.000452554563112717e-01,2.270277654191551475e-01,3.050265949264563958e-01,2.925716251866525841e-01,2.921204851363536914e-01,2.333556699706128834e-01,1.093189126703183606e-01,3.139288765892724736e-02,1.175346988414058685e-01
1.400000000000000133e+00,2.519164883938175281e-01,2.519164883938175281e-01,2.519164883938175281e-01,2.519164883938175281e-01,2.523714612541968494e-01,2.509420900268622967e-01,2.509420900268622967e-01,2.509420900268622967e-01,2.483335176418010048e-01,2.786560993626985838e-01,2.786561019260641037e-01,2.786561019260641037e-01,2.354849275406990516e-01,2.022773522807095048e-01,2.007745028935389031e-01,2.007744977624769944e-01,2.256508797397611121e-01,3.174362020865462153e-01,3.049101797167092509e-01,3.044244141773383983e-01,2.373256019273669859e-01,1.081895289629838802e-01,3.643571115629768570e-02,1.318190134458543106e-01
1.419999999999999929e+00,2.519385330557861180e-01,2.519385330557861180e-01,2.519385330557861180e-01,2.519385330557861180e-01,2.526959151752531385e-01,2.512495950862760341e-01,2.512495950862760341e-01,2.512495950862760341e-01,2.493068080503766659e-01,2.803168448606563889e-01,2.803168467785515650e-01,2.803168467785515650e-01,2.340919457390299996e-01,2.030174102044412232e-01,2.014900476951443087e-01,2.014900424169177029e-01,2.245214109532014113e-01,3.270901417808997902e-01,3.143294128099150542e-01,3.136792809844212160e-01,2.399649629779672111e-01,1.073202184720724039e-01,4.390115858798877835e-02,1.472491143216096976e-01
1.439999999999999947e+00,2.524128881017203563e-01,2.524128881017203563e-01,2.524128881017203563e-01,2.524128881017203563e-01,2.532399279534456871e-01,2.517263330605014615e-01,2.517263330605014615e-01,2.517263330605014615e-01,2.501690837155048919e-01,2.812173808520835316e-01,2.812173821130697360e-01,2.812173821130697360e-01,2.324971067555194060e-01,2.029868561435603791e-01,2.015937971629111480e-01,2.015937919129425215e-01,2.224959605614886260e-01,3.346758426058110691e-01,3.209645579476355648e-01,3.203080816053742175e-01,2.408305899420278562e-01,1.068545405361792100e-01,5.207967267654427940e-02,1.623862661228692439e-01
1.459999999999999964e+00,2.527365857716110109e-01,2.527365857716110109e-01,2.527365857716110109e-01,2.527365857716110109e-01,2.535154371570348952e-01,2.519660556632035697e-01,2.519660556632035697e-01,2.519660556632035697e-01,2.506045593335462507e-01,2.818330834934991147e-01,2.818330816660057914e-01,2.818330816660057914e-01,2.320205334786370754e-01,2.032772987462012348e-01,2.019673166317853263e-01,2.019673114212528764e-01,2.214831110410108161e-01,3.399705126244169096e-01,3.254886401983858590e-01,3.248763878525938731e-01,2.398485047879487797e-01,1.058163660105063963e-01,6.207804074553078394e-02,1.791018715477996071e-01
1.479999999999999982e+00,2.529571518159742238e-01,2.529571518159742238e-01,2.529571518159742238e-01,2.529571518159742238e-01,2.537748175910042869e-01,2.522198471470754599e-01,2.522198471470754599e-01,2.522198471470754599e-01,2.509408030854868854e-01,2.822536036385375757e-01,2.822536013266032096e-01,2.822536013266032096e-01,2.322437451943923092e-01,2.045793959884089075e-01,2.034136865589816767e-01,2.034136813967458712e-01,2.212917858184995090e-01,3.430462679697489081e-01,3.274892863998957737e-01,3.269587021281834538e-01,2.377478884899731915e-01,1.043365530304743993e-01,7.209847212696982033e-02,1.958607205132125162e-01
1.500000000000000000e+00,2.531325595411072493e-01,2.531325595411072493e-01,2.531325595411072493e-01,2.531325595411072493e-01,2.539356968297916128e-01,2.523855994289281313e-01,2.523855994289281313e-01,2.523855994289281313e-01,2.510572339582012868e-01,2.819074548155848792e-01,2.819074521749765361e-01,2.819074521749765361e-01,2.326171722742212122e-01,2.062078358644634513e-01,2.051536913807152362e-01,2.051536862774214487e-01,2.208780779802717587e-01,3.429469960163711306e-01,3.265654570601502771e-01,3.260912500547831216e-01,2.325322737927178751e-01,1.014532951170841885e-01,8.204534845449742986e-02,2.135051430833449781e-01
1.520000000000000018e+00,2.532018076976254028e-01,2.532018076976254028e-01,2.532018076976254028e-01,2.532018076976254028e-01,2.538472437119371761e-01,2.522940637418313314e-01,2.522940637418313314e-01,2.522940637418313314e-01,2.509940107326572023e-01,2.809713845416242362e-01,2.809713814153202982e-01,2.809713814153202982e-01,2.323953272297438200e-01,2.077458975978297706e-01,2.068503763921433758e-01,2.068503716032728812e-01,2.198978098731085851e-01,3.395956565742137001e-01,3.226607890269519996e-01,3.221943796368950674e-01,2.268214450794935888e-01,9.835319034648129510e-02,9.206854637912603723e-02,2.294552732971865683e-01
1.540000000000000036e+00,2.531627004946749859e-01,2.531627004946749859e-01,2.531627004946749859e-01,2.531627004946749859e-01,2.535719386452747193e-01,2.521059211609329997e-01,2.521059211609329997e-01,2.521059211609329997e-01,2.503587953261514620e-01,2.793526453200423920e-01,2.793526415458011947e-01,2.793526415458011947e-01,2.316848298877939027e-01,2.086822003068260489e-01,2.078079405687406067e-01,2.078079358716279912e-01,2.181295417135087900e-01,3.337112497871951300e-01,3.153228798134112276e-01,3.148840110940233084e-01,2.208226212706091984e-01,9.410786000055150480e-02,1.011226202945442743e-01,2.441061053682363480e-01
1.560000000000000053e+00,2.527836975336688052e-01,2.527836975336688052e-01,2.527836975336688052e-01,2.527836975336688052e-01,2.532107613746222841e-01,2.518594673611757595e-01,2.518594673611757595e-01,2.518594673611757595e-01,2.503771877748211527e-01,2.780264895400333391e-01,2.780264853862529639e-01,2.780264853862529639e-01,2.316983159592700126e-01,2.097562781081745154e-01,2.090163674513305647e-01,2.090163628081616598e-01,2.170487055183115965e-01,3.247481327487016789e-01,3.050949581724789472e-01,3.047672253616443006e-01,2.135156809857536309e-01,8.916704135782269058e-02,1.085278624605917341e-01,2.579552942376925340e-01
1.580000000000000071e+00,2.536297944003396143e-01,2.536297944003396143e-01,2.536297944003396143e-01,2.536297944003396143e-01,2.538920066222015159e-01,2.525241174472491745e-01,2.525241174472491745e-01,2.525241174472491745e-01,2.506295343635621675e-01,2.754928843084138990e-01,2.754928799215887181e-01,2.754928799215887181e-01,2.319830997434877695e-01,2.102903369866871708e-01,2.096329238422593444e-01,2.096329192755448378e-01,2.164399998702286609e-01,3.145108447135617213e-01,2.935362242780047426e-01,2.932339317348086061e-01,2.066383531341950408e-01,8.288704781771238927e-02,1.147529390140687305e-01,2.691794356920196862e-01
1.600000000000000089e+00,2.538648468103126277e-01,2.538648468103126277e-01,2.538648468103126277e-01,2.538648468103126277e-01,2.539270859805294878e-01,2.527089223770180304e-01,2.527089223770180304e-01,2.527089223770180304e-01,2.506407600257243296e-01,2.719215614347900711e-01,2.719215568815369077e-01,2.719215568815369077e-01,2.317573580090200591e-01,2.107868252618401439e-01,2.102199444392832961e-01,2.102199398297981414e-01,2.151399497287842799e-01,3.022134983178376144e-01,2.802112552599350104e-01,2.799906303128639751e-01,2.010591825132440891e-01,7.621735578601528116e-02,1.202602412619408340e-01,2.775711992603847600e-01
1.620000000000000107e+00,2.538824447029737752e-01,2.538824447029737752e-01,2.538824447029737752e-01,2.538824447029737752e-01,2.537471038851482619e-01,2.524762047536026621e-01,2.524762047536026621e-01,2.524762047536026621e-01,2.499083613374405433e-01,2.676640661806213850e-01,2.676640612374066586e-01,2.676640612374066586e-01,2.305348134412709138e-01,2.105368496980256354e-01,2.100996761093752163e-01,2.100996715311905516e-01,2.132533139484030782e-01,2.877864689911734941e-01,2.657294021488646463e-01,2.654397224201822669e-01,1.953181762650295084e-01,6.844544513451725209e-02,1.244993778862594908e-01,2.826373799981188317e-01
1.640000000000000124e+00,2.538640602790568912e-01,2.538640602790568912e-01,2.538640602790568912e-01,2.538640602790568912e-01,2.536405832609368582e-01,2.524197688294034236e-01,2.524197688294034236e-01,2.524197688294034236e-01,2.489009736317767951e-01,2.633758525856991217e-01,2.633758505438249520e-01,2.633758505438249520e-01,2.288858327164605966e-01,2.092954388807905797e-01,2.092132961088899179e-01,2.092132915101251323e-01,2.109802750809851302e-01,2.712321853364471069e-01,2.495383889693153778e-01,2.491161965884758911e-01,1.891236302974830807e-01,6.096448013441121278e-02,1.275555259752008397e-01,2.852685358657262027e-01
1.660000000000000142e+00,2.539953738247838211e-01,2.539953738247838211e-01,2.539953738247838211e-01,2.539953738247838211e-01,2.535289595303762411e-01,2.523878529215821676e-01,2.523878529215821676e-01,2.523878529215821676e-01,2.478385767544103724e-01,2.586763151668919347e-01,2.586763162103961622e-01,2.586763162103961622e-01,2.270766621812218278e-01,2.077434429128489357e-01,2.074758509678239216e-01,2.074758464031260519e-01,2.081287622863413900e-01,2.532626552889796767e-01,2.318904733997097234e-01,2.314579823018248772e-01,1.826039690812264471e-01,5.382726732708625200e-02,1.293926850803447381e-01,2.861098723865634907e-01
1.679999999999999938e+00,2.541922321356455128e-01,2.541922321356455128e-01,2.541922321356455128e-01,2.541922321356455128e-01,2.534043458039868524e-01,2.523241357241712279e-01,2.523241357241712279e-01,2.523241357241712279e-01,2.468158753255124960e-01,2.534376976488554867e-01,2.534376988875245429e-01,2.534376988875245429e-01,2.252252970962338730e-01,2.058053234433104561e-01,2.055827559196737875e-01,2.055827513546154561e-01,2.051632365005436054e-01,2.342387441662557857e-01,2.133776536468116880e-01,2.128550756933608179e-01,1.758428239158846829e-01,4.713377241298776638e-02,1.300128692054592916e-01,2.849189968701267284e-01
1.699999999999999956e+00,2.550297510246049559e-01,2.550297510246049559e-01,2.550297510246049559e-01,2.550297510246049559e-01,2.531462418770182854e-01,2.521182250406018288e-01,2.521182250406018288e-01,2.521182250406018288e-01,2.458375060533022072e-01,2.478323104327731785e-01,2.478323131601623541e-01,2.478323131601623541e-01,2.233628742613115725e-01,2.037363680191729698e-01,2.035075493513217870e-01,2.035075447747338173e-01,2.021659389202283552e-01,2.150709663359864909e-01,1.953268426728254348e-01,1.948195564472868513e-01,1.692666803458147684e-01,4.141577373894356900e-02,1.313957176410658623e-01,2.821629282040122866e-01
1.719999999999999973e+00,2.559253181487865514e-01,2.559253181487865514e-01,2.559253181487865514e-01,2.559253181487865514e-01,2.528366512861990878e-01,2.519649767057869916e-01,2.519649767057869916e-01,2.519649767057869916e-01,2.448705554269585138e-01,2.417542922571886133e-01,2.417542948026423499e-01,2.417542948026423499e-01,2.219817049473863102e-01,2.014577420112437511e-01,2.012660270043060418e-01,2.012660224614378213e-01,1.994869588337456201e-01,1.967000404745391506e-01,1.778565606271175770e-01,1.772835162792492647e-01,1.629461288173541245e-01,3.793674063776969474e-02,1.323494108775901401e-01,2.763485538684825049e-01
1.739999999999999991e+00,2.567319508811232165e-01,2.567319508811232165e-01,2.567319508811232165e-01,2.567319508811232165e-01,2.529053722657236269e-01,2.519684067116947368e-01,2.519684067116947368e-01,2.519684067116947368e-01,2.435659069890242501e-01,2.356750733362125982e-01,2.356750772489280832e-01,2.356750772489280832e-01,2.207694229574526379e-01,1.992948239905637797e-01,1.995558175529280054e-01,1.995558131430712201e-01,1.966482642675958792e-01,1.789550266362670283e-01,1.610530449776063078e-01,1.604908789387864965e-01,1.565875562006630584e-01,3.571568830777094999e-02,1.329016860168716341e-01,2.694866377799606805e-01
1.760000000000000009e+00,2.574632102371864351e-01,2.574632102371864351e-01,2.574632102371864351e-01,2.574632102371864351e-01,2.531952591735919800e-01,2.523165987744951377e-01,2.523165987744951377e-01,2.523165987744951377e-01,2.429218543597254920e-01,2.302076730875414201e-01,2.302076807016560644e-01,2.302076807016560644e-01,2.200976407952811853e-01,1.979010515429849848e-01,1.984918972258036540e-01,1.984918926883566526e-01,1.943614911456945094e-01,1.626573729523458078e-01,1.448221893703051377e-01,1.442326227185219134e-01,1.507991440349188417e-01,3.561866336887099110e-02,1.333917534748309541e-01,2.618573604788127507e-01
1.780000000000000027e+00,2.580009577335737325e-01,2.580009577335737325e-01,2.580009577335737325e-01,2.580009577335737325e-01,2.532399511552526628e-01,2.524596503797097991e-01,2.524596503797097991e-01,2.524596503797097991e-01,2.425728068380381686e-01,2.252132669264320652e-01,2.252132792346653312e-01,2.252132792346653312e-01,2.195091443948500864e-01,1.968662730950664075e-01,1.978296235048759566e-01,1.978296189548848505e-01,1.924145722970439232e-01,1.478764591869193012e-01,1.306372389824347890e-01,1.298746309249154407e-01,1.457795338047811196e-01,3.641613430204019425e-02,1.347970780121920675e-01,2.549915893171950110e-01
1.800000000000000044e+00,2.578788248399428440e-01,2.578788248399428440e-01,2.578788248399428440e-01,2.578788248399428440e-01,2.527120635237935509e-01,2.519338979976091797e-01,2.519338979976091797e-01,2.519338979976091797e-01,2.418802360683715291e-01,2.209233227913360575e-01,2.209233440716889263e-01,2.209233440716889263e-01,2.188111017656280410e-01,1.966757688508592172e-01,1.976474886588528157e-01,1.976474841711952923e-01,1.905516443288753636e-01,1.350939228506251033e-01,1.184650809356672801e-01,1.177967381440005734e-01,1.424812015937972354e-01,3.703170702326086250e-02,1.378832777311456426e-01,2.475614065505577777e-01
1.820000000000000062e+00,2.579503596331058635e-01,2.579503596331058635e-01,2.579503596331058635e-01,2.579503596331058635e-01,2.523326187596237058e-01,2.516257710187447816e-01,2.516257710187447816e-01,2.516257710187447816e-01,2.415088062262784607e-01,2.173488342754717750e-01,2.173488688737407193e-01,2.173488688737407193e-01,2.180986909724114686e-01,1.963020312886772922e-01,1.971086059997902151e-01,1.971086020601012512e-01,1.901660357262826562e-01,1.240283796475855210e-01,1.077865059563561101e-01,1.074809044587022172e-01,1.411280889841859953e-01,3.897415934100047913e-02,1.421951376103928744e-01,2.374219540291701847e-01
1.840000000000000080e+00,2.579838821056288922e-01,2.579838821056288922e-01,2.579838821056288922e-01,2.579838821056288922e-01,2.518924182672145906e-01,2.513209596377694033e-01,2.513209596377694033e-01,2.513209596377694033e-01,2.411232023670322189e-01,2.143493029882851397e-01,2.143493556692838697e-01,2.143493556692838697e-01,2.177722129394663586e-01,1.959276048630158584e-01,1.966469593083328971e-01,1.966469553754104926e-01,1.912174451486385041e-01,1.152416756944958098e-01,9.947696170526143522e-02,9.944423110280151135e-02,1.421076157534573725e-01,4.167743313007724049e-02,1.473279446012870642e-01,2.257377468548732447e-01
1.860000000000000098e+00,2.585583276169602929e-01,2.585583276169602929e-01,2.585583276169602929e-01,2.585583276169602929e-01,2.518240384192552694e-01,2.513799428606194875e-01,2.513799428606194875e-01,2.513799428606194875e-01,2.410181250289874511e-01,2.119505008966733328e-01,2.119505758413602614e-01,2.119505758413602614e-01,2.179381599104656952e-01,1.956251999014849696e-01,1.961261245320950752e-01,1.961261206069447316e-01,1.928876158143494612e-01,1.099507363862331083e-01,9.433840911017576936e-02,9.425086674350419136e-02,1.441683095568014605e-01,4.555191164436961371e-02,1.536389859463580254e-01,2.119837342718252915e-01
1.880000000000000115e+00,2.589783141514221398e-01,2.589783141514221398e-01,2.589783141514221398e-01,2.589783141514221398e-01,2.515807136551617140e-01,2.511842533746793116e-01,2.511842533746793116e-01,2.511842533746793116e-01,2.410860097762263232e-01,2.100912238742827509e-01,2.100913262294892281e-01,2.100913262294892281e-01,2.186229698383310160e-01,1.963519078735489198e-01,1.967782304049062736e-01,1.967782245517157302e-01,1.949261807794187285e-01,1.071696320177031730e-01,9.147185771786665864e-02,9.154217869312131217e-02,1.473721485730427327e-01,5.182922281007527887e-02,1.615225563610701853e-01,1.977387661054158530e-01
1.900000000000000133e+00,2.593205557851437915e-01,2.593205557851437915e-01,2.593205557851437915e-01,2.593205557851437915e-01,2.514715962623123580e-01,2.510823039191774075e-01,2.510823039191774075e-01,2.510823039191774075e-01,2.417004348122858415e-01,2.089233121519526726e-01,2.089234192606727047e-01,2.089234192606727047e-01,2.200507745012804106e-01,1.978816016880487194e-01,1.981693839116733802e-01,1.981693780766723145e-01,1.980116320263990703e-01,1.074376325573273283e-01,9.129049205775134623e-02,9.126933466270149842e-02,1.517942763561931641e-01,6.138286360686643489e-02,1.698490290488395282e-01,1.856650296192469130e-01
1.919999999999999929e+00,2.601215477529815745e-01,2.601215477529815745e-01,2.601215477529815745e-01,2.601215477529815745e-01,2.521788043796330814e-01,2.516226325794996277e-01,2.516226325794996277e-01,2.516226325794996277e-01,2.427377953089214502e-01,2.083541053343853366e-01,2.083542374402743425e-01,2.083542374402743425e-01,2.222522092752023670e-01,2.009394918535381547e-01,2.013264958018627371e-01,2.013264900121883860e-01,2.015441433533360083e-01,1.111385436104876251e-01,9.410062001147979915e-02,9.391103620872824631e-02,1.567875875278372799e-01,7.296893718106212123e-02,1.801416716663537809e-01,1.751983753602276983e-01
1.939999999999999947e+00,2.600324247464179117e-01,2.600324247464179117e-01,2.600324247464179117e-01,2.600324247464179117e-01,2.531033236813887144e-01,2.525136329105689970e-01,2.525136329105689970e-01,2.525136329105689970e-01,2.441626526367825789e-01,2.088911443480012398e-01,2.088913500032909543e-01,2.088913500032909543e-01,2.252425645801742760e-01,2.058614049724933337e-01,2.061041145604445568e-01,2.061041088225674389e-01,2.057964184812850761e-01,1.182702326497806766e-01,9.973861090542067431e-02,9.936354377432578266e-02,1.621804962567741093e-01,8.597216575639664293e-02,1.923487238633304619e-01,1.655574832824331932e-01
1.959999999999999964e+00,2.599997996563199743e-01,2.599997996563199743e-01,2.599997996563199743e-01,2.599997996563199743e-01,2.535284839724833983e-01,2.530048016756008544e-01,2.530048016756008544e-01,2.530048016756008544e-01,2.456231873968889590e-01,2.106059991233332485e-01,2.106061959461240640e-01,2.106061959461240640e-01,2.291771760020792081e-01,2.124517647601751325e-01,2.124254400595804448e-01,2.124254344994503108e-01,2.112382318197454922e-01,1.281195179876412071e-01,1.075182689370765138e-01,1.073509360984949562e-01,1.681325066794556733e-01,1.000494880001793069e-01,2.059974520685384780e-01,1.571480085484395495e-01
1.979999999999999982e+00,2.606041625679418883e-01,2.606041625679418883e-01,2.606041625679418883e-01,2.606041625679418883e-01,2.543441508401750317e-01,2.538476891954745129e-01,2.538476891954745129e-01,2.538476891954745129e-01,2.476722952036596592e-01,2.139862405254416844e-01,2.139864451095517539e-01,2.139864451095517539e-01,2.342315330644766935e-01,2.205942968366043921e-01,2.207400927935395385e-01,2.207400894518396495e-01,2.175172937732936795e-01,1.403500945523248611e-01,1.176122164569467637e-01,1.175648668304238448e-01,1.746386905561512770e-01,1.146147320432269190e-01,2.206601776736462350e-01,1.516557922867346198e-01
2.000000000000000000e+00,2.623225594730224097e-01,2.623225594730224097e-01,2.623225594730224097e-01,2.623225594730224097e-01,2.563759016398668988e-01,2.558186865198815996e-01,2.558186865198815996e-01,2.558186865198815996e-01,2.500013952518638782e-01,2.180489472839392540e-01,2.180491406962159762e-01,2.180491406962159762e-01,2.396753406907821959e-01,2.297659586902217610e-01,2.296556333584360010e-01,2.296556322689428664e-01,2.251685019371276464e-01,1.548617094578871034e-01,1.304340540765317191e-01,1.305091413708995007e-01,1.816156983000774550e-01,1.296833373409587709e-01,2.342818836526508186e-01,1.463860785059764857e-01


==> data/fh007.csv <==
time,U0.0ell4,U0.0ell6,U0.0ell8,U0.0ell10,U0.5ell4,U0.5ell6,U0.5ell8,U0.5ell10,U1.0ell4,U1.0ell6,U1.0ell8,U1.0ell10,U1.5ell4,U1.5ell6,U1.5ell8,U1.5ell10,U2.0ell4,U2.0ell6,U2.0ell8,U2.0ell10,U4.0ell4,U4.0ell6,U4.0ell8,U4.0ell10
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.000000000000000042e-02,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01,9.984018118722102209e-01
4.000000000000000083e-02,9.936219249828364131e-01,9.936219249828364131e-01,9.936219249828364131e-01,9.936219249828364131e-01,9.936220842559706501e-01,9.936220842559706501e-01,9.936220842559706501e-01,9.936220842559706501e-01,9.936225620355564336e-01,9.936225620355564336e-01,9.936225620355564336e-01,9.936225620355564336e-01,9.936233582021567479e-01,9.936233582021567479e-01,9.936233582021567479e-01,9.936233582021567479e-01,9.936244725567550118e-01,9.936244725567550118e-01,9.936244725567550118e-01,9.936244725567550118e-01,9.936321050940559729e-01,9.936321050940559729e-01,9.936321050940559729e-01,9.936321050940559729e-01
5.999999999999999778e-02,9.856924312353668727e-01,9.856924312353668727e-01,9.856924312353668727e-01,9.856924312353668727e-01,9.856930659364198100e-01,9.856930659364198100e-01,9.856930659364198100e-01,9.856930659364198100e-01,9.856949697858374826e-01,9.856949697858374826e-01,9.856949697858374826e-01,9.856949697858374826e-01,9.856981420225703339e-01,9.856981420225703339e-01,9.856981420225703339e-01,9.856981420225703339e-01,9.857025813787764212e-01,9.857025813787764212e-01,9.857025813787764212e-01,9.857025813787764212e-01,9.857253767812140799e-01,9.857253767812140799e-01,9.857253767812140799e-01,9.857253767812140799e-01
8.000000000000000167e-02,9.747501581257215220e-01,9.747501581257215220e-01,9.747501581257215220e-01,9.747501581257215220e-01,9.747517256177764544e-01,9.747517256177764544e-01,9.747517256177764544e-01,9.747517256177764544e-01,9.747564272358507642e-01,9.747564272358507642e-01,9.747564272358507642e-01,9.747564272358507642e-01,9.747642604065229754e-01,9.747642604065229754e-01,9.747642604065229754e-01,9.747642604065229754e-01,9.747714378759506637e-01,9.747714378759506637e-01,9.747714378759506637e-01,9.747714378759506637e-01,9.748427256218018533e-01,9.748502465289419217e-01,9.748502465289419217e-01,9.748502465289419217e-01
1.000000000000000056e-01,9.609435489359385851e-01,9.609435489359385851e-01,9.609435489359385851e-01,9.609435489359385851e-01,9.609466320959814123e-01,9.609466320959814123e-01,9.609466320959814123e-01,9.609466320959814123e-01,9.609558794393425751e-01,9.609558794393425751e-01,9.609558794393425751e-01,9.609558794393425751e-01,9.609677681165587071e-01,9.609677681165587071e-01,9.609677681165587071e-01,9.609677681165587071e-01,9.609904150221014740e-01,9.609941611560666175e-01,9.609941611560666175e-01,9.609941611560666175e-01,9.611583743967299087e-01,9.611881555065746596e-01,9.611881555065746596e-01,9.611881555065746596e-01
1.199999999999999956e-01,9.444529080260527509e-01,9.444529080260527509e-01,9.444529080260527509e-01,9.444529080260527509e-01,9.444581946791814620e-01,9.444581946791814620e-01,9.444581946791814620e-01,9.444581946791814620e-01,9.444740502178348152e-01,9.444740502178348152e-01,9.444740502178348152e-01,9.444740502178348152e-01,9.444988124049878975e-01,9.445022809210392722e-01,9.445022809210392722e-01,9.445022809210392722e-01,9.445475051666842869e-01,9.445610876189927119e-01,9.445610876189927119e-01,9.445610876189927119e-01,9.448388087252080902e-01,9.447342652206148772e-01,9.447342652206148772e-01,9.447342652206148772e-01
1.400000000000000133e-01,9.254925223701871984e-01,9.254925223701871984e-01,9.254925223701871984e-01,9.254925223701871984e-01,9.255007771844524500e-01,9.255007771844524500e-01,9.255007771844524500e-01,9.255007771844524500e-01,9.255223482176602179e-01,9.255223482176602179e-01,9.255223482176602179e-01,9.255223482176602179e-01,9.255526036419974290e-01,9.255342409357523170e-01,9.255342409357523170e-01,9.255342409357523170e-01,9.256151893019696208e-01,9.255818009910922184e-01,9.255818009910922184e-01,9.255818009910922184e-01,9.260488162323859962e-01,9.256979510074120343e-01,9.256979510074120343e-01,9.256979510074120343e-01
1.600000000000000033e-01,9.043033039053974820e-01,9.043033039053974820e-01,9.043033039053974820e-01,9.043033039053974820e-01,9.043153419647274038e-01,9.043153419647274038e-01,9.043153419647274038e-01,9.043153419647274038e-01,9.043438109198814745e-01,9.043417594937430692e-01,9.043417594937430692e-01,9.043417594937430692e-01,9.044062211260616158e-01,9.043829975706302315e-01,9.043829975706302315e-01,9.043829975706302315e-01,9.045097737915817060e-01,9.044674809351405109e-01,9.044674809351405109e-01,9.044674809351405109e-01,9.052073586018957174e-01,9.044804542801462288e-01,9.044804542801462288e-01,9.044804542801462288e-01
1.799999999999999933e-01,8.811404336109853741e-01,8.811404336109853741e-01,8.811404336109853741e-01,8.811404336109853741e-01,8.811570966934914040e-01,8.811570966934914040e-01,8.811570966934914040e-01,8.811570966934914040e-01,8.811994047113692607e-01,8.811947796732420013e-01,8.811947796732420013e-01,8.811947796732420013e-01,8.813064160416533843e-01,8.812766756381873456e-01,8.812766756381873456e-01,8.812766756381873456e-01,8.814659540343368072e-01,8.814117194792654431e-01,8.814117194792654431e-01,8.814117194792654431e-01,8.825264221088131578e-01,8.812559393205482428e-01,8.812559393205482428e-01,8.812559393205482428e-01
2.000000000000000111e-01,8.562721422709930197e-01,8.562721422709930197e-01,8.562721422709930197e-01,8.562721422709930197e-01,8.562942701667947132e-01,8.562942701667947132e-01,8.562942701667947132e-01,8.562942701667947132e-01,8.563607904986150210e-01,8.563529607151911804e-01,8.563529607151911804e-01,8.563529607151911804e-01,8.565254992433196657e-01,8.564871224626950941e-01,8.564871224626950941e-01,8.564871224626950941e-01,8.567582818337799999e-01,8.565209154869426467e-01,8.565209154869426467e-01,8.565209154869426467e-01,8.582972626252035608e-01,8.562737775952425912e-01,8.562737775952425912e-01,8.562737775952425912e-01
2.200000000000000011e-01,8.299742265982571476e-01,8.299742265982571476e-01,8.299742265982571476e-01,8.299742265982571476e-01,8.300026313432184999e-01,8.300026313432184999e-01,8.300026313432184999e-01,8.300026313432184999e-01,8.301057660380788406e-01,8.300939272564108462e-01,8.300939272564108462e-01,8.300939272564108462e-01,8.303429985530506041e-01,8.302932376696446903e-01,8.302932376696446903e-01,8.302932376696446903e-01,8.306680036801425970e-01,8.301839171953112606e-01,8.301839171953112606e-01,8.301839171953112606e-01,8.328167786830729113e-01,8.297800259203942375e-01,8.297800405869538709e-01,8.297800405869538709e-01
2.399999999999999911e-01,8.025202020695186844e-01,8.025202020695186844e-01,8.025202020695186844e-01,8.025202020695186844e-01,8.025556467150481987e-01,8.025556467150481987e-01,8.025556467150481987e-01,8.025556467150481987e-01,8.027097092806441125e-01,8.026927825721729137e-01,8.026927825721729137e-01,8.026927825721729137e-01,8.030353520587820704e-01,8.028950714349977202e-01,8.028950714349977202e-01,8.028950714349977202e-01,8.034787894372759087e-01,8.026732280435828759e-01,8.026732280435828759e-01,8.026732280435828759e-01,8.063955944416767441e-01,8.020497581364475215e-01,8.020498764734584896e-01,8.020498764734584896e-01
2.600000000000000089e-01,7.741989200225180001e-01,7.741989200225180001e-01,7.741989200225180001e-01,7.741989200225180001e-01,7.742420905009779197e-01,7.742420905009779197e-01,7.742420905009779197e-01,7.742420905009779197e-01,7.744638074883836154e-01,7.744370475553989941e-01,7.744370475553989941e-01,7.744370475553989941e-01,7.748904090069865802e-01,7.745322926346556169e-01,7.745322926346556169e-01,7.745322926346556169e-01,7.754770333840833585e-01,7.742603738994278118e-01,7.742603738994278118e-01,7.742603738994278118e-01,7.793142639831993623e-01,7.733157225035389715e-01,7.733162082023971040e-01,7.733162082023971040e-01
2.800000000000000266e-01,7.452738353729269072e-01,7.452738353729269072e-01,7.452738353729269072e-01,7.452738353729269072e-01,7.453253316076452473e-01,7.453253316076452473e-01,7.453253316076452473e-01,7.453253316076452473e-01,7.456325842537275816e-01,7.455945423937776484e-01,7.455945423937776484e-01,7.455945423937776484e-01,7.461757061977257743e-01,7.455404325281845823e-01,7.455404325281845823e-01,7.455404325281845823e-01,7.469277440146631086e-01,7.451999209280973924e-01,7.451999209280973924e-01,7.451999209280973924e-01,7.518529274085431480e-01,7.438179076411066681e-01,7.438193311428755727e-01,7.438193311428755727e-01
2.999999999999999889e-01,7.160049746321807129e-01,7.160049746321807129e-01,7.160049746321807129e-01,7.160049746321807129e-01,7.160653739146262131e-01,7.160653739146262131e-01,7.160653739146262131e-01,7.160653739146262131e-01,7.164768801176959467e-01,7.164291301355705244e-01,7.164291301355705244e-01,7.164291301355705244e-01,7.171576206981408186e-01,7.161774993919948207e-01,7.161774993919948207e-01,7.161774993919948207e-01,7.180990387041582546e-01,7.157381375463776063e-01,7.157381375463776063e-01,7.157381375463776063e-01,7.242827544460426203e-01,7.139644641147879778e-01,7.139678955702464247e-01,7.139678955702464247e-01
3.200000000000000067e-01,6.866611622409471982e-01,6.866611622409471982e-01,6.866611622409471982e-01,6.866611622409471982e-01,6.867328510664436614e-01,6.867328510664721941e-01,6.867328510664721941e-01,6.867328510664721941e-01,6.872259745107694995e-01,6.871656853609625637e-01,6.871656853609625637e-01,6.871656853609625637e-01,6.881430819136761246e-01,6.869098129301464128e-01,6.869098129301464128e-01,6.869098129301464128e-01,6.893804689267043484e-01,6.863630060283574252e-01,6.863630060283574252e-01,6.863630060283574252e-01,6.971119055660086605e-01,6.845002104147361877e-01,6.845073044946916596e-01,6.845073044946916596e-01
3.400000000000000244e-01,6.576017827247123693e-01,6.576017827247123693e-01,6.576017827247123693e-01,6.576017827247123693e-01,6.576573259459048693e-01,6.576573259460178900e-01,6.576573259460178900e-01,6.576573259460178900e-01,6.583452368840519986e-01,6.581203621734460496e-01,6.581203621734460496e-01,6.581203621734460496e-01,6.594551850479593025e-01,6.577440012607296271e-01,6.577439992616085362e-01,6.577439992616085362e-01,6.609712527676349092e-01,6.570955274611925967e-01,6.570955274611925967e-01,6.570955274611925967e-01,6.704047467898364143e-01,6.552687946178270550e-01,6.552620008848174527e-01,6.552620008848174527e-01
3.599999999999999867e-01,6.287184488936823357e-01,6.287184488936823357e-01,6.287184488936823357e-01,6.287184488936823357e-01,6.287928736733123802e-01,6.287912649974207735e-01,6.287912649974207735e-01,6.287912649974207735e-01,6.296437650167173716e-01,6.291904729677590957e-01,6.291904729677590957e-01,6.291904729677590957e-01,6.309673599674291422e-01,6.286946561972556191e-01,6.286946542045219743e-01,6.286946542045219743e-01,6.327691151409464698e-01,6.280057330144920291e-01,6.280057330144920291e-01,6.280057330144920291e-01,6.441832916092862238e-01,6.260791690393698872e-01,6.260820013383322502e-01,6.260820013383322502e-01
3.800000000000000044e-01,6.001799467409911770e-01,6.001799467409911770e-01,6.001799467409911770e-01,6.001799467409911770e-01,6.002802457260993929e-01,6.002754474711073929e-01,6.002754474711073929e-01,6.002754474711073929e-01,6.013717803041683796e-01,6.006542355886729245e-01,6.006542355886729245e-01,6.006542355886729245e-01,6.030167947757941738e-01,6.002041224349694559e-01,6.002041204486028292e-01,6.002041204486028292e-01,6.052536928155423102e-01,5.995962833532566538e-01,5.995963002057353997e-01,5.995963002057353997e-01,6.188611515207816938e-01,5.974696674784301109e-01,5.974872604315210056e-01,5.974872604315235591e-01
4.000000000000000222e-01,5.725675194907172694e-01,5.725675194907172694e-01,5.725675194907172694e-01,5.725675194907172694e-01,5.727506949126076607e-01,5.727428052302822037e-01,5.727428052302822037e-01,5.727428052302822037e-01,5.740696267910649908e-01,5.730936968151260080e-01,5.730936968151260080e-01,5.730936968151260080e-01,5.760679784539922688e-01,5.726009207354346708e-01,5.726009187554146340e-01,5.726009187554146340e-01,5.787164496493505395e-01,5.717359536717601110e-01,5.717360570977583212e-01,5.717360570977583212e-01,5.943726942833776894e-01,5.690956709246474121e-01,5.691308808294265331e-01,5.691308808992278090e-01
4.199999999999999845e-01,5.458348434632623869e-01,5.458348434632623869e-01,5.458348434632623869e-01,5.458348434632623869e-01,5.460580239939966107e-01,5.460472050081055517e-01,5.460472050081055517e-01,5.460472050081055517e-01,5.475811908397166805e-01,5.462625716116710217e-01,5.462625716116710217e-01,5.462625716116710217e-01,5.498571193294010673e-01,5.455923306154515373e-01,5.455923286409070094e-01,5.455923286409070094e-01,5.528537256980642356e-01,5.445811165051737124e-01,5.445814696107956765e-01,5.445814696107956765e-01,5.705257454095882252e-01,5.423317357979906550e-01,5.423844612765269524e-01,5.423844541017818210e-01
4.400000000000000022e-01,5.201392420496350200e-01,5.201392420496350200e-01,5.201392420496350200e-01,5.201392420496350200e-01,5.204110661916804270e-01,5.203975456794902588e-01,5.203975456794902588e-01,5.203975456794902588e-01,5.221401217795319516e-01,5.204329918596992677e-01,5.204329918596992677e-01,5.204329918596992677e-01,5.247049138896250353e-01,5.195568518291232563e-01,5.195568498520987122e-01,5.195568498520987122e-01,5.280524056508418829e-01,5.185093709908774606e-01,5.185102654352182761e-01,5.185102654352182761e-01,5.474205007717450888e-01,5.166195501526095191e-01,5.167304339255165413e-01,5.167304224744539987e-01
4.600000000000000200e-01,4.956640508802293565e-01,4.956640508802293565e-01,4.956640508802293565e-01,4.956640508802293565e-01,4.960129522306755967e-01,4.959970511827256900e-01,4.959970511827256900e-01,4.959970511827256900e-01,4.979422477640061406e-01,4.957692974165175959e-01,4.957692974165175959e-01,4.957692974165175959e-01,5.008014494350230272e-01,4.947055701502051650e-01,4.947055681659111026e-01,4.947055681659111026e-01,5.044880874018509154e-01,4.936187975883516432e-01,4.936206900265752706e-01,4.936206900265752706e-01,5.253781573075126943e-01,4.918385214831312857e-01,4.921708972484564737e-01,4.921708232940896210e-01
4.799999999999999822e-01,4.723429904672202251e-01,4.723429904672202251e-01,4.723429904672202251e-01,4.723429904672202251e-01,4.727554603392439825e-01,4.727375420475806167e-01,4.727375420475806167e-01,4.727375420475806167e-01,4.748927175804226186e-01,4.722014083252538685e-01,4.722014083252538685e-01,4.722014083252538685e-01,4.779048344922802172e-01,4.707581336055054466e-01,4.707581321097514815e-01,4.707581321097514815e-01,4.816766949538269227e-01,4.692877080407126256e-01,4.692912456255571851e-01,4.692912456255571851e-01,5.042510733807643586e-01,4.685007693028748754e-01,4.689199265112030113e-01,4.689197952105644829e-01
5.000000000000000000e-01,4.502643438168559276e-01,4.502643438168559276e-01,4.502643438168559276e-01,4.502643438168559276e-01,4.507487366641014237e-01,4.507291951610730152e-01,4.507291951610730152e-01,4.507291951610730152e-01,4.531135026997424875e-01,4.498532776184412940e-01,4.498532776184412940e-01,4.498532776184412940e-01,4.561742837812087226e-01,4.479491886591276950e-01,4.479492010169959793e-01,4.479492010169959793e-01,4.600867831419289122e-01,4.462290852620209858e-01,4.462351345328934293e-01,4.462351345328934293e-01,4.839739747683883264e-01,4.464123368628436506e-01,4.468990417946524518e-01,4.468990514611483889e-01
5.200000000000000178e-01,4.296444837706626663e-01,4.296444837706626663e-01,4.296444837706626663e-01,4.296444837706626663e-01,4.302067369970307142e-01,4.301859766401276985e-01,4.301859766401276985e-01,4.301859766401276985e-01,4.327443102336508418e-01,4.288743562088508376e-01,4.288743562088508376e-01,4.288743562088508376e-01,4.359164165133323499e-01,4.266443249289189055e-01,4.266444014001348206e-01,4.266444014001348206e-01,4.399775273501141948e-01,4.247318538894206963e-01,4.247406843288983325e-01,4.247406843288983325e-01,4.650022674578799253e-01,4.256351553623088368e-01,4.261641019594079594e-01,4.261646615796887416e-01
5.400000000000000355e-01,4.104649256367893240e-01,4.104649256367893240e-01,4.104649256367893240e-01,4.104649256367893240e-01,4.111064229208354348e-01,4.110848809539902615e-01,4.110848809539902615e-01,4.110848809539902615e-01,4.137972459047807861e-01,4.092732597884903845e-01,4.092732597884903845e-01,4.092732597884903845e-01,4.170252562283361941e-01,4.066737563446857218e-01,4.066740032997165910e-01,4.066740032997165910e-01,4.211471634559090238e-01,4.043181882421194584e-01,4.043304701825708447e-01,4.043304701825708447e-01,4.471294999504317746e-01,4.065074255825874561e-01,4.067112667912629043e-01,4.067159439857678804e-01
5.600000000000000533e-01,3.926990503411197375e-01,3.926990503411197375e-01,3.926990503411197375e-01,3.926990503411197375e-01,3.934163257209509768e-01,3.933944591262942825e-01,3.933944591262942825e-01,3.933944591262942825e-01,3.962283516273286677e-01,3.910167481561872549e-01,3.910167481561872549e-01,3.910167481561872549e-01,3.995520918110092023e-01,3.880944240206027351e-01,3.880950226631528777e-01,3.880950226631528777e-01,4.036983261404157308e-01,3.859627299666235078e-01,3.859802957558071679e-01,3.859802957558071679e-01,4.301796998749611856e-01,3.883590065860600959e-01,3.883700785907086561e-01,3.883738654083676023e-01
5.799999999999999600e-01,3.761544914765225789e-01,3.761544914765225789e-01,3.761544914765225789e-01,3.761544914765225789e-01,3.769612908458698786e-01,3.769394148741778139e-01,3.769394148741778139e-01,3.769394148741778139e-01,3.798556443996834453e-01,3.738969585983281663e-01,3.738969585983281663e-01,3.738969585983281663e-01,3.831369669734029926e-01,3.706776877306426909e-01,3.706789267230478080e-01,3.706789267230478080e-01,3.873156100146039060e-01,3.694802642981342977e-01,3.695051079924073778e-01,3.695051079924073778e-01,4.142067387470735329e-01,3.711462468507490953e-01,3.709896057060947383e-01,3.709529607681618657e-01
5.999999999999999778e-01,3.611583678864565550e-01,3.611583678864565550e-01,3.611583678864565550e-01,3.611583678864565550e-01,3.620299938857504118e-01,3.620084432262792307e-01,3.620084432262792307e-01,3.620084432262792307e-01,3.649792000743072307e-01,3.582675373257855900e-01,3.582675373257855900e-01,3.582675373257855900e-01,3.681801862783933843e-01,3.548681396281112566e-01,3.548704038546319217e-01,3.548704038546319217e-01,3.723379814113564334e-01,3.547682150309629523e-01,3.548018447192409219e-01,3.548018447192409219e-01,3.993653965211532708e-01,3.546625992624959367e-01,3.542802061895482524e-01,3.542922927941563604e-01
6.199999999999999956e-01,3.475000342921730767e-01,3.475000342921730767e-01,3.475000342921730767e-01,3.475000342921730767e-01,3.484285660650131011e-01,3.484076507726032723e-01,3.484076507726032723e-01,3.484076507726032723e-01,3.513906173800602217e-01,3.439271383405617666e-01,3.439271383405617666e-01,3.439271383405617666e-01,3.544845959139938940e-01,3.402642678936727005e-01,3.402681172254519160e-01,3.402681172254519160e-01,3.585931206371749669e-01,3.410242457181889009e-01,3.410685338909961173e-01,3.410685338909961173e-01,3.853462430869221134e-01,3.384873061792622040e-01,3.373130159795863503e-01,3.373761898933591574e-01
6.400000000000000133e-01,3.353365042018285336e-01,3.353365042018285336e-01,3.353365042018285336e-01,3.353365042018285336e-01,3.362254371837979372e-01,3.362054348620640010e-01,3.362054348620640010e-01,3.362054348620640010e-01,3.389601197433486091e-01,3.307864354017227559e-01,3.307864354017227559e-01,3.307864354017227559e-01,3.418661322683761994e-01,3.267936921085246027e-01,3.267998541908421761e-01,3.267998541908421761e-01,3.455889213305785024e-01,3.281203575385934768e-01,3.281865039756438618e-01,3.281865039756362012e-01,3.719813930177389705e-01,3.230835964345112332e-01,3.206939524650299633e-01,3.209511796474140977e-01
6.600000000000000311e-01,3.240006584962069058e-01,3.240006584962069058e-01,3.240006584962069058e-01,3.240006584962069058e-01,3.249075308779011961e-01,3.248060864456790431e-01,3.248060864456790431e-01,3.248060864456790431e-01,3.275183287887883377e-01,3.185960882220528756e-01,3.185960882220529311e-01,3.185960882220529311e-01,3.301110045757179590e-01,3.153785168521496818e-01,3.153872813563387001e-01,3.153872813563387001e-01,3.334879373515622913e-01,3.170106614840082493e-01,3.170756755029072171e-01,3.170756755028473206e-01,3.604287545576296825e-01,3.084162270682522244e-01,3.044473197967530465e-01,3.046271658723936349e-01
6.800000000000000488e-01,3.141337770025856568e-01,3.141337770025856568e-01,3.141337770025856568e-01,3.141337770025856568e-01,3.150281761579253881e-01,3.148441799502016969e-01,3.148441799502016969e-01,3.148441799502016969e-01,3.175637111801752899e-01,3.082942601569418906e-01,3.082942601569422236e-01,3.082942601569422236e-01,3.199645269127834313e-01,3.061921898416424259e-01,3.062037987875488310e-01,3.062037987875488310e-01,3.233154590625805791e-01,3.080835215435256957e-01,3.081747964893044589e-01,3.081747964896011660e-01,3.505235557787197975e-01,2.936422055949820531e-01,2.879822991508357855e-01,2.880786830958896871e-01
7.000000000000000666e-01,3.052627738527423640e-01,3.052627738527423640e-01,3.052627738527423640e-01,3.052627738527423640e-01,3.062138095998056531e-01,3.058649394326931614e-01,3.058649394326931614e-01,3.058649394326931614e-01,3.086965603614743037e-01,2.990306987894803536e-01,2.990306987894825741e-01,2.990306987894825741e-01,3.107947645999797892e-01,2.981426286185623886e-01,2.981577273972643716e-01,2.981577273972643716e-01,3.140943588217181559e-01,3.007731758998347105e-01,3.008666510596617050e-01,3.008666510741017652e-01,3.419001799866165370e-01,2.792967148192359583e-01,2.713523095839339705e-01,2.720903591661665843e-01
7.199999999999999734e-01,2.972853907651661354e-01,2.972853907651661354e-01,2.972853907651661354e-01,2.972853907651661354e-01,2.982343621707143622e-01,2.977216171252399790e-01,2.977216171252399790e-01,2.977216171252399790e-01,3.006511336298531845e-01,2.907047105720458324e-01,2.907047155873481725e-01,2.907047155873481725e-01,3.024379436900304086e-01,2.912127876150968908e-01,2.912415099625588200e-01,2.912415099625588200e-01,3.056897128055920398e-01,2.942173512525785850e-01,2.942827815973896866e-01,2.942827815417443094e-01,3.337269197207748950e-01,2.652847168376857856e-01,2.544049770406611177e-01,2.560580585268538711e-01
7.399999999999999911e-01,2.901238965630990596e-01,2.901238965630990596e-01,2.901238965630990596e-01,2.901238965630990596e-01,2.910508744712896334e-01,2.903751684098114239e-01,2.903751684098114239e-01,2.903751684098114239e-01,2.935520732717423198e-01,2.833739264658927115e-01,2.833739314687214184e-01,2.833739314687214184e-01,2.949516988197236067e-01,2.854077025355117314e-01,2.854088780327722064e-01,2.854088780327722064e-01,2.981203922438946941e-01,2.884108862102436333e-01,2.883268917093701478e-01,2.883272919850194405e-01,3.261790083919700045e-01,2.512234683039691885e-01,2.376563753171204441e-01,2.403900070727009453e-01
7.600000000000000089e-01,2.838078170540949130e-01,2.838078170540949130e-01,2.838078170540949130e-01,2.838078170540949130e-01,2.846433155131309900e-01,2.838166533899119659e-01,2.838166533899119659e-01,2.838166533899119659e-01,2.870958343232298260e-01,2.766950932813874164e-01,2.766950982754042276e-01,2.766950982754042276e-01,2.882297167743694821e-01,2.805222702288310832e-01,2.805778100545268661e-01,2.805778100545268661e-01,2.913902712787430627e-01,2.833783727862864699e-01,2.830862468267295595e-01,2.830870440595472659e-01,3.193982662565877928e-01,2.375015192936824893e-01,2.213473550730568618e-01,2.252900910221124209e-01
7.800000000000000266e-01,2.789231742556464999e-01,2.789231742556464999e-01,2.789231742556464999e-01,2.789231742556464999e-01,2.797248508378790688e-01,2.787889740316628617e-01,2.787889740316628617e-01,2.787889740316628617e-01,2.822809287658632482e-01,2.717647158956557618e-01,2.717647208845427320e-01,2.717647208845427320e-01,2.830454262336153937e-01,2.770393240907882970e-01,2.770958625926467911e-01,2.770958625926467911e-01,2.857670129123348057e-01,2.796884376819348539e-01,2.791605654242570456e-01,2.791617547480282902e-01,3.141273391275561933e-01,2.257906430476267767e-01,2.072843198825809474e-01,2.124373338624918617e-01
8.000000000000000444e-01,2.733254302876963471e-01,2.733254302876963471e-01,2.733254302876963471e-01,2.733254302876963471e-01,2.740973696619603550e-01,2.730838618545749497e-01,2.730838618545749497e-01,2.730838618545749497e-01,2.766074646577187379e-01,2.661300829892832009e-01,2.661300879766819727e-01,2.661300879766819727e-01,2.771349235090892482e-01,2.739762187754277711e-01,2.740159933571295059e-01,2.740159933571295059e-01,2.798149322084998447e-01,2.750886642634591261e-01,2.743735367540156012e-01,2.743751141965444784e-01,3.088304615744232873e-01,2.154071008933343689e-01,1.960231261754066534e-01,2.022236274158952518e-01
8.200000000000000622e-01,2.686661409887516339e-01,2.686661409887516339e-01,2.686661409887516339e-01,2.686661409887516339e-01,2.693680994131704143e-01,2.682790392283500025e-01,2.682790392283500025e-01,2.682790392283500025e-01,2.718435244223421643e-01,2.621012476783044498e-01,2.621012526551259048e-01,2.621012526551259048e-01,2.720945523309767355e-01,2.710524839030260535e-01,2.710996228144982312e-01,2.710996228144982312e-01,2.747387433618782571e-01,2.698394747581666642e-01,2.690011914698292594e-01,2.690031551719249125e-01,3.034472503466583704e-01,2.061145787111261229e-01,1.878984279196621032e-01,1.953749455746583430e-01
8.399999999999999689e-01,2.645667114554784982e-01,2.645667114554784982e-01,2.645667114554784982e-01,2.645667114554784982e-01,2.652781536198179357e-01,2.641148942841785585e-01,2.641148942841785585e-01,2.641148942841785585e-01,2.676899641867503954e-01,2.596052068426896176e-01,2.596052117925346514e-01,2.596052117925346514e-01,2.678266362982386073e-01,2.690068586199769185e-01,2.690555772627534759e-01,2.690555772627534759e-01,2.704020310075399558e-01,2.641793244168301191e-01,2.630075067836687985e-01,2.630098560554383069e-01,2.979404565283764184e-01,1.988205161731225745e-01,1.820852046421043147e-01,1.916728736034526148e-01
8.599999999999999867e-01,2.612660688839507639e-01,2.612660688839507639e-01,2.612660688839507639e-01,2.612660688839507639e-01,2.619113434534883766e-01,2.606753376984193848e-01,2.606753376984193848e-01,2.606753376984193848e-01,2.641912156468441686e-01,2.576028474399286727e-01,2.576028523304288997e-01,2.576028523304288997e-01,2.642298657095639158e-01,2.671188620864407559e-01,2.671636548757073126e-01,2.671636548757073126e-01,2.665428958669469606e-01,2.583678010999247432e-01,2.568065766409913797e-01,2.568090339190148841e-01,2.926903423961198514e-01,1.940402793698355888e-01,1.781913706304705525e-01,1.904506790189002541e-01
8.800000000000000044e-01,2.583586073034143116e-01,2.583586073034143116e-01,2.583586073034143116e-01,2.583586073034143116e-01,2.589727631647014139e-01,2.576576812514543846e-01,2.576576812514543846e-01,2.576576812514543846e-01,2.609920463907680621e-01,2.561480151949961370e-01,2.561480199947618330e-01,2.561480199947618330e-01,2.610700659691393977e-01,2.651776923740337133e-01,2.651986049055959915e-01,2.651986049055959915e-01,2.628129032164518986e-01,2.518752697301048227e-01,2.499101839734497454e-01,2.499333512452606709e-01,2.879108789988455985e-01,1.908664316710547981e-01,1.763881138737885268e-01,1.914523281957778156e-01
9.000000000000000222e-01,2.559849207314048303e-01,2.559849207314048303e-01,2.559849207314048303e-01,2.559849207314048303e-01,2.565015348114502713e-01,2.551216668148481581e-01,2.551216668148481581e-01,2.551216668148481581e-01,2.583807193841688443e-01,2.556181173294929110e-01,2.556181220083256767e-01,2.556181220083256767e-01,2.582540688904409465e-01,2.627764803885022649e-01,2.628757302299935539e-01,2.628757302299935539e-01,2.591700310544199359e-01,2.451935293374247482e-01,2.429193509971069032e-01,2.429428961313205848e-01,2.833792223757399253e-01,1.911903190839664146e-01,1.764823249300114805e-01,1.950453303562645624e-01
9.200000000000000400e-01,2.539760369133867157e-01,2.539760369133867157e-01,2.539760369133867157e-01,2.539760369133867157e-01,2.545032892897936549e-01,2.530690382858601928e-01,2.530690382858601928e-01,2.530690382858601928e-01,2.560660490177743553e-01,2.560854232138851660e-01,2.560854277430351655e-01,2.560854277430351655e-01,2.555766761366652373e-01,2.597637279490595530e-01,2.599613071142562459e-01,2.599613071142561904e-01,2.560825664188635109e-01,2.387542280186518151e-01,2.359252391605915489e-01,2.359491477670382087e-01,2.785230080330504676e-01,1.932719390153961048e-01,1.773748038083096112e-01,1.990027778818745652e-01
9.400000000000000577e-01,2.520657555395379168e-01,2.520657555395379168e-01,2.520657555395379168e-01,2.520657555395379168e-01,2.526268408143795274e-01,2.511249011714479229e-01,2.511249011714479229e-01,2.511249011714479229e-01,2.535669336346989544e-01,2.565041849949428188e-01,2.565041893485429658e-01,2.565041893485429658e-01,2.527505871660719605e-01,2.550873649510947971e-01,2.552510731539008870e-01,2.552510731539008870e-01,2.529072338582284418e-01,2.309876636706268138e-01,2.270839779465100572e-01,2.271090513975476954e-01,2.728099768203482434e-01,1.955326238913487058e-01,1.793512872927975621e-01,2.030633484027883073e-01
9.599999999999999645e-01,2.512517642606167945e-01,2.512517642606167945e-01,2.512517642606167945e-01,2.512517642606167945e-01,2.515536848560330219e-01,2.500445600717534633e-01,2.500445600717534633e-01,2.500445600717534633e-01,2.517538431362691953e-01,2.571884680257399136e-01,2.571884699158489829e-01,2.571884699158489829e-01,2.505127655244506202e-01,2.499721114330607230e-01,2.501666867661682114e-01,2.501666867661715976e-01,2.496742115456517253e-01,2.216768513166547938e-01,2.164769461842910858e-01,2.165134694762737289e-01,2.668832222420507994e-01,1.995201834667490737e-01,1.819563462773304829e-01,2.073403328502426701e-01
9.799999999999999822e-01,2.505969561713237703e-01,2.505969561713237703e-01,2.505969561713237703e-01,2.505969561713237703e-01,2.507627392840979796e-01,2.493322968060771305e-01,2.493322968060771305e-01,2.493322968060771305e-01,2.502180847922976792e-01,2.584301122208310098e-01,2.584301136748216599e-01,2.584301136748216599e-01,2.490543980745676123e-01,2.460859860002309607e-01,2.463015612681120348e-01,2.463015612681481448e-01,2.473370674821684656e-01,2.113856130727522209e-01,2.052231579335964118e-01,2.052310007507866518e-01,2.611674593300951086e-01,2.049089832159125824e-01,1.853154400151264258e-01,2.128145302842129327e-01
1.000000000000000000e+00,2.504846741915969233e-01,2.504846741915969233e-01,2.504846741915969233e-01,2.504846741915969233e-01,2.502705549963655796e-01,2.489068538720809742e-01,2.489068538720809742e-01,2.489068538720809742e-01,2.483357907633228778e-01,2.592025847118021864e-01,2.592025856971610365e-01,2.592025856971610365e-01,2.471497802698857382e-01,2.415310205510160790e-01,2.417414447546199774e-01,2.417414447547881762e-01,2.442470910231510639e-01,2.025099561366285328e-01,1.955012753187232166e-01,1.954996601578854742e-01,2.563481711680885566e-01,2.107799601719881621e-01,1.892091027051554519e-01,2.178377038071454275e-01
1.020000000000000018e+00,2.502835044088528305e-01,2.502835044088528305e-01,2.502835044088528305e-01,2.502835044088528305e-01,2.498882113766934254e-01,2.486021613576993583e-01,2.486021613576993583e-01,2.486021613576993583e-01,2.471544979421443355e-01,2.598446288589803532e-01,2.598446294678013468e-01,2.598446294678013468e-01,2.448213928072225098e-01,2.358475531738339903e-01,2.360389854490799189e-01,2.360389834322390856e-01,2.407460957176589811e-01,1.929985606729743564e-01,1.850020220799089565e-01,1.850217986792960512e-01,2.512291989098182077e-01,2.158910772008287016e-01,1.913600456057313048e-01,2.205717367516179528e-01
1.040000000000000036e+00,2.505054758437333939e-01,2.505054758437333939e-01,2.505054758437333939e-01,2.505054758437333939e-01,2.498458812424889930e-01,2.485782758339714904e-01,2.485782758339714904e-01,2.485782758339714904e-01,2.463676342494773297e-01,2.607431598020978347e-01,2.607431601393126464e-01,2.607431601393126464e-01,2.439632450876511316e-01,2.285007562774997725e-01,2.286852726581082018e-01,2.286852706514944655e-01,2.386462244509234276e-01,1.835243269728653315e-01,1.743612863947739955e-01,1.744188565885533559e-01,2.463175444093449462e-01,2.218121811022930878e-01,1.916471129515250893e-01,2.220636262303516684e-01
1.060000000000000053e+00,2.502763076827091981e-01,2.502763076827091981e-01,2.502763076827091981e-01,2.502763076827091981e-01,2.492584365442586658e-01,2.479958858274060873e-01,2.479958858274060873e-01,2.479958858274060873e-01,2.454921249489419310e-01,2.610653473259746393e-01,2.610653474414688091e-01,2.610653474414688091e-01,2.427143334048132428e-01,2.213110180550219297e-01,2.214959531024405515e-01,2.214959511063759046e-01,2.363505867503362945e-01,1.742157561184490278e-01,1.645375036469450269e-01,1.646613843954862488e-01,2.410346849562974847e-01,2.274346360438488923e-01,1.907095497715712573e-01,2.220351067521756649e-01
1.080000000000000071e+00,2.502163523893689567e-01,2.502163523893689567e-01,2.502163523893689567e-01,2.502163523893689567e-01,2.487856144380040657e-01,2.475101434873225870e-01,2.475101434873225870e-01,2.475101434873225870e-01,2.443757166887120524e-01,2.610768511901140343e-01,2.610768510153365085e-01,2.610768510153365085e-01,2.413715697645132108e-01,2.134906318927417834e-01,2.135994732139775421e-01,2.135994712286194142e-01,2.338778496562511910e-01,1.654903834056014045e-01,1.555679782810876766e-01,1.557403008385536414e-01,2.362686431713509061e-01,2.325231925852546122e-01,1.869675779894919287e-01,2.176122502815324988e-01
1.100000000000000089e+00,2.498881196202311084e-01,2.498881196202311084e-01,2.498881196202311084e-01,2.498881196202311084e-01,2.482626964433963246e-01,2.469450101694447564e-01,2.469450101694447564e-01,2.469450101694447564e-01,2.432846712974117975e-01,2.605925249035762059e-01,2.605925244494696202e-01,2.605925244494696202e-01,2.401741510068790275e-01,2.055559914691023615e-01,2.056683149530807164e-01,2.056683129785649156e-01,2.309350195262544203e-01,1.579742253746196645e-01,1.479279254435336977e-01,1.481441095618221404e-01,2.318638915210834428e-01,2.356264178857110925e-01,1.804034124225153135e-01,2.107236792285172300e-01
1.120000000000000107e+00,2.496988355687240757e-01,2.496988355687240757e-01,2.496988355687240757e-01,2.496988355687240757e-01,2.480402095946959429e-01,2.466232231985954204e-01,2.466232231985954204e-01,2.466232231985954204e-01,2.422609591883252700e-01,2.602764184860493768e-01,2.602764178829803376e-01,2.602764178829803376e-01,2.387438088337094089e-01,1.979278133410505014e-01,1.980101352261255665e-01,1.980101332628600441e-01,2.277448067078683414e-01,1.523149538808527825e-01,1.421590796125184186e-01,1.424070511989480314e-01,2.276054278709854495e-01,2.361782830443311942e-01,1.710978223379906460e-01,2.018126209829615436e-01
1.140000000000000124e+00,2.496295647736271328e-01,2.496295647736271328e-01,2.496295647736271328e-01,2.496295647736271328e-01,2.478719465171099201e-01,2.463557825865540507e-01,2.463557825865540507e-01,2.463557825865540507e-01,2.413695490321796366e-01,2.597914378529179169e-01,2.597914371322667670e-01,2.597914371322667670e-01,2.376358599862767318e-01,1.908681198956658498e-01,1.909967179819136718e-01,1.909967160301189182e-01,2.249938426260320867e-01,1.484758060511241207e-01,1.381072533882978237e-01,1.383937303069208424e-01,2.241502533391618868e-01,2.341583579557265926e-01,1.610981393069007839e-01,1.916262610155760882e-01
1.159999999999999920e+00,2.496091355252863242e-01,2.496091355252863242e-01,2.496091355252863242e-01,2.496091355252863242e-01,2.478747049730733731e-01,2.462572791013268869e-01,2.462572791013268869e-01,2.462572791013268869e-01,2.405436281663715647e-01,2.590356115645245927e-01,2.590356107408491870e-01,2.590356107408491870e-01,2.367786480712425201e-01,1.856542221340607424e-01,1.857619464648800345e-01,1.857619445257010227e-01,2.234868901043972622e-01,1.469176319501890871e-01,1.366074158206546929e-01,1.369114523031859376e-01,2.217643820384716247e-01,2.294754514560393976e-01,1.489027282991768897e-01,1.781910770885879736e-01
1.179999999999999938e+00,2.503815455541559265e-01,2.503815455541559265e-01,2.503815455541559265e-01,2.503815455541559265e-01,2.486878647177456769e-01,2.469497256814175146e-01,2.469497256814175146e-01,2.469497256814175146e-01,2.406350926817166225e-01,2.590868832885139250e-01,2.590868823861732784e-01,2.590868823861732784e-01,2.372518337665026622e-01,1.832665485147334516e-01,1.834220885638558618e-01,1.834220866387256399e-01,2.231394372001815618e-01,1.486812930515294118e-01,1.382526809100135534e-01,1.385802707196720496e-01,2.202030869413067471e-01,2.225592208523137494e-01,1.356176624560451738e-01,1.646554790465823426e-01
1.199999999999999956e+00,2.502012459736841499e-01,2.502012459736841499e-01,2.502012459736841499e-01,2.502012459736841499e-01,2.485151504195224903e-01,2.467470129122875111e-01,2.467470129122875111e-01,2.467470129122875111e-01,2.404868324029677262e-01,2.599061172223171012e-01,2.599061161776529127e-01,2.599061161776529127e-01,2.379575724463871000e-01,1.837912069999284026e-01,1.840289380518383422e-01,1.840289361422660641e-01,2.238355784258981851e-01,1.544452262791121133e-01,1.439559513852529948e-01,1.443264550104204347e-01,2.199094492863662154e-01,2.137811411834091013e-01,1.235949566642110531e-01,1.517952459186967806e-01
1.219999999999999973e+00,2.501661306889655378e-01,2.501661306889655378e-01,2.501661306889655378e-01,2.501661306889655378e-01,2.484847710484978101e-01,2.466118671156684872e-01,2.466118671156684872e-01,2.466118671156684872e-01,2.406049904476660062e-01,2.606187931357301646e-01,2.606187919667510289e-01,2.606187919667510289e-01,2.385097624648945813e-01,1.854143770843923733e-01,1.857069701405689444e-01,1.857069682436874036e-01,2.251787553275188258e-01,1.640325855806254174e-01,1.536597923255151321e-01,1.540417016908496306e-01,2.209988161937473938e-01,2.029443539292205834e-01,1.117916893591367339e-01,1.396791245420661576e-01
1.239999999999999991e+00,2.500508229610446387e-01,2.500508229610446387e-01,2.500508229610446387e-01,2.500508229610446387e-01,2.485223447937309482e-01,2.465704086339536860e-01,2.465704086339536860e-01,2.465704086339536860e-01,2.411769676943282537e-01,2.615004784706943530e-01,2.615004771141088979e-01,2.615004771141088979e-01,2.396964415907268664e-01,1.869002019180917573e-01,1.870578705405619990e-01,1.870578686569215610e-01,2.274555063588573345e-01,1.779087224914748244e-01,1.676243080123336338e-01,1.680272420721011239e-01,2.243212769692050912e-01,1.930680672363970507e-01,1.008605583632974367e-01,1.302092367372983672e-01
1.260000000000000009e+00,2.501813570914618867e-01,2.501813570914618867e-01,2.501813570914618867e-01,2.501813570914618867e-01,2.488181971182990837e-01,2.467355759456887065e-01,2.467355759456887065e-01,2.467355759456887065e-01,2.419780005391288236e-01,2.631508365540218275e-01,2.631508343470287947e-01,2.631508343470287947e-01,2.418648276972273081e-01,1.893389128136866995e-01,1.895387774271089232e-01,1.895387755581597888e-01,2.306526339130315073e-01,1.935354762342574586e-01,1.835862042947138117e-01,1.839422341393756044e-01,2.286819010652000050e-01,1.837360374587904688e-01,8.972211818042073739e-02,1.235469864327292111e-01
1.280000000000000027e+00,2.501687833428984931e-01,2.501687833428984931e-01,2.501687833428984931e-01,2.501687833428984931e-01,2.488445513502002548e-01,2.467147677728074862e-01,2.467147677728074862e-01,2.467147677728074862e-01,2.427877816706692504e-01,2.656637438406975749e-01,2.656637410756791939e-01,2.656637410756791939e-01,2.447693880622595908e-01,1.930860563252197182e-01,1.932525821737226812e-01,1.932525803171762646e-01,2.345553146263714417e-01,2.117685381940248301e-01,2.013910852532569129e-01,2.017456245154642391e-01,2.333259769197739975e-01,1.726304092137508628e-01,7.970587521290074806e-02,1.196186154903037258e-01
1.300000000000000044e+00,2.502488832486478021e-01,2.502488832486478021e-01,2.502488832486478021e-01,2.502488832486478021e-01,2.488326914971043247e-01,2.467529183901549517e-01,2.467529183901549517e-01,2.467529183901549517e-01,2.438786361148492232e-01,2.681474054866068157e-01,2.681474032345865788e-01,2.681474032345865788e-01,2.473565382644051236e-01,1.987789971337318440e-01,1.989443609045249695e-01,1.989443590611562618e-01,2.379130856037889319e-01,2.304306998759531877e-01,2.199146616635619944e-01,2.201587102221788661e-01,2.379473311767366372e-01,1.611707029236766064e-01,7.156838130649362251e-02,1.187075808418975725e-01
1.320000000000000062e+00,2.496541990153726132e-01,2.496541990153726132e-01,2.496541990153726132e-01,2.496541990153726132e-01,2.484124244499126832e-01,2.463191461508386915e-01,2.463191461508386915e-01,2.463191461508386915e-01,2.449903971107363909e-01,2.709053424627377304e-01,2.709053400984192672e-01,2.709053400984192672e-01,2.488005248966441152e-01,2.041820265658827460e-01,2.042908448960033541e-01,2.042908430615231197e-01,2.397303163907333057e-01,2.497999404472989182e-01,2.390089948247229590e-01,2.392734150425251949e-01,2.442978522919691531e-01,1.506770116341582533e-01,6.647140830203514261e-02,1.217937422853769686e-01
1.340000000000000080e+00,2.498617156063578926e-01,2.498617156063578926e-01,2.498617156063578926e-01,2.498617156063578926e-01,2.485397358020977332e-01,2.464992660144419423e-01,2.464992660144419423e-01,2.464992660144419423e-01,2.463017576767776440e-01,2.736262990376261972e-01,2.736262972877976374e-01,2.736262972877976374e-01,2.503024202430846334e-01,2.104081557876966435e-01,2.103095606201966783e-01,2.103095587800790922e-01,2.415850120353059682e-01,2.690885244183086056e-01,2.577462441934035842e-01,2.579693307440496519e-01,2.507110811779037496e-01,1.424845401371466203e-01,6.328870129251180920e-02,1.278115540163821118e-01
1.360000000000000098e+00,2.502159236353323490e-01,2.502159236353323490e-01,2.502159236353323490e-01,2.502159236353323490e-01,2.488225347245932029e-01,2.468343121854355837e-01,2.468343121854355837e-01,2.468343121854355837e-01,2.479285120631491979e-01,2.764577752708607949e-01,2.764577739932644329e-01,2.764577739932644329e-01,2.511598060478485439e-01,2.171489527339696135e-01,2.169442960233308459e-01,2.169442941882829545e-01,2.434118810515671361e-01,2.885634364608876123e-01,2.767837608993123366e-01,2.769269941318206474e-01,2.563569235198036589e-01,1.368806570264493316e-01,6.183172116378041205e-02,1.368132177506377056e-01
1.380000000000000115e+00,2.505006449633928045e-01,2.505006449633928045e-01,2.505006449633928045e-01,2.505006449633928045e-01,2.491190887811307597e-01,2.471389587725894843e-01,2.471389587725894843e-01,2.471389587725894843e-01,2.489339357083893145e-01,2.786683691457920720e-01,2.786683696168240632e-01,2.786683696168240632e-01,2.521160502980935303e-01,2.231923881535108067e-01,2.228264121829171829e-01,2.228264103450688094e-01,2.454392203946959838e-01,3.077144090197588278e-01,2.953311178853363916e-01,2.955666158914502795e-01,2.618504057778038852e-01,1.330670861997294840e-01,6.291140814477988452e-02,1.483924022557542577e-01
1.400000000000000133e+00,2.512179909652146326e-01,2.512179909652146326e-01,2.512179909652146326e-01,2.512179909652146326e-01,2.495126197652537126e-01,2.476414649733060525e-01,2.476414649733060525e-01,2.476414649733060525e-01,2.501924288832129140e-01,2.803990444303329777e-01,2.803990497454382780e-01,2.803990497454382780e-01,2.528106357918932234e-01,2.280048841171394003e-01,2.276014026359963749e-01,2.276014007910176218e-01,2.464441011992587749e-01,3.252201382759742354e-01,3.124293791245665863e-01,3.126444250970276117e-01,2.659731279293268136e-01,1.302593919712679849e-01,6.698276747374742879e-02,1.616027677590698153e-01
1.419999999999999929e+00,2.521125361886513150e-01,2.521125361886513150e-01,2.521125361886513150e-01,2.521125361886513150e-01,2.502012906979207418e-01,2.483626666059793875e-01,2.483626666059793875e-01,2.483626666059793875e-01,2.517174809645502664e-01,2.817970933186568772e-01,2.817970994000377205e-01,2.817970994000377205e-01,2.533851193498149468e-01,2.315263960122775078e-01,2.310732508416472875e-01,2.310732489811490042e-01,2.473997033410682000e-01,3.407772627286491662e-01,3.273973309024231781e-01,3.275688377209091673e-01,2.684615035548772455e-01,1.279223823799969240e-01,7.255855337789078596e-02,1.756369562952126706e-01
1.439999999999999947e+00,2.525705324586682288e-01,2.525705324586682288e-01,2.525705324586682288e-01,2.525705324586682288e-01,2.505081699186725852e-01,2.486668909764702673e-01,2.486668909764702673e-01,2.486668909764702673e-01,2.526140140701841896e-01,2.829656488500984501e-01,2.829656553930937624e-01,2.829656553930937624e-01,2.528932403987289579e-01,2.340901547920578030e-01,2.338131315550222855e-01,2.338131296736561671e-01,2.476486136443447894e-01,3.534129816499588794e-01,3.394863283612868932e-01,3.397213391852662578e-01,2.680535658316358094e-01,1.255240616899391815e-01,7.860281760555541675e-02,1.886835928858090761e-01
1.459999999999999964e+00,2.532996660314834059e-01,2.532996660314834059e-01,2.532996660314834059e-01,2.532996660314834059e-01,2.510544775957874730e-01,2.493300606614446691e-01,2.493300606614446691e-01,2.493300606614446691e-01,2.539324516427426404e-01,2.842142513433867368e-01,2.842142584055143417e-01,2.842142584055143417e-01,2.528101772637017519e-01,2.362208657380406862e-01,2.360301364704476823e-01,2.360301345976558440e-01,2.472396835728045139e-01,3.622280922046726692e-01,3.472084377365801666e-01,3.474603265760500270e-01,2.644378776389963992e-01,1.223387389111567219e-01,8.471988569097690935e-02,2.030616016865156581e-01
1.479999999999999982e+00,2.541623911801355051e-01,2.541623911801355051e-01,2.541623911801355051e-01,2.541623911801355051e-01,2.522097480101581635e-01,2.504820493074907395e-01,2.504820493074907395e-01,2.504820493074907395e-01,2.552680832374207842e-01,2.846188523943623538e-01,2.846188552424981366e-01,2.846188552424981366e-01,2.516690897060920862e-01,2.362359987653811777e-01,2.359202917049805781e-01,2.359202897677265820e-01,2.454650952792468699e-01,3.664475689521108914e-01,3.506361730621631589e-01,3.509911289184106109e-01,2.586243604600783619e-01,1.183145602137576080e-01,9.152962120938895607e-02,2.165885403512406160e-01
1.500000000000000000e+00,2.552873361133726759e-01,2.552873361133726759e-01,2.552873361133726759e-01,2.552873361133726759e-01,2.531262946275813497e-01,2.514063680804408674e-01,2.514063680804408674e-01,2.514063680804408674e-01,2.552139839725153792e-01,2.829960114736732035e-01,2.829960148171643541e-01,2.829960148171643541e-01,2.487429240961286370e-01,2.339810596077684102e-01,2.337317647087696626e-01,2.337317627852159574e-01,2.421511747930333858e-01,3.649094063535709420e-01,3.486795923710457878e-01,3.491000231643531238e-01,2.505713580456917500e-01,1.139785534479935136e-01,9.712554866632042150e-02,2.287468650713915530e-01
1.520000000000000018e+00,2.568569572109632437e-01,2.568569572109632437e-01,2.568569572109632437e-01,2.568569572109632437e-01,2.546149490859189735e-01,2.528191127206437239e-01,2.528191127206437239e-01,2.528191127206437239e-01,2.557541247397061568e-01,2.817798813860206142e-01,2.817798831646954327e-01,2.817798831646954327e-01,2.474637706044689467e-01,2.327208360117710706e-01,2.323056813221903438e-01,2.323056793775538920e-01,2.393630935649485869e-01,3.581747377988041547e-01,3.413078487676058925e-01,3.417466173235947369e-01,2.394290138637653609e-01,1.091764384940002164e-01,1.037337724224747099e-01,2.408589087121294214e-01
1.540000000000000036e+00,2.570491035709627781e-01,2.570491035709627781e-01,2.570491035709627781e-01,2.570491035709627781e-01,2.550359995390788503e-01,2.532317451184868395e-01,2.532317451184868395e-01,2.532317451184868395e-01,2.564279113624498563e-01,2.812770548052321851e-01,2.812770576948714352e-01,2.812770576948714352e-01,2.468445806406908694e-01,2.338146287622753783e-01,2.331456857488846124e-01,2.331456837749559530e-01,2.374256722500292516e-01,3.490003144638974542e-01,3.309480938630833258e-01,3.312496186114739505e-01,2.269752211470014436e-01,1.036881426721935895e-01,1.099019383590706389e-01,2.524181008060072950e-01
1.560000000000000053e+00,2.572654543015553963e-01,2.572654543015553963e-01,2.572654543015553963e-01,2.572654543015553963e-01,2.553294528564951649e-01,2.534868903040061738e-01,2.534868903040061738e-01,2.534868903040061738e-01,2.565520541918335784e-01,2.803020118319429210e-01,2.803020145281848174e-01,2.803020145281848174e-01,2.464234211096282823e-01,2.347146675021311302e-01,2.338864210702580326e-01,2.338864190605712545e-01,2.359838291623870821e-01,3.377492583521708447e-01,3.184269283943316764e-01,3.186751760982454718e-01,2.131926814183119634e-01,9.712579465306461768e-02,1.162195009222557196e-01,2.626405704344014769e-01
1.580000000000000071e+00,2.576691797230388215e-01,2.576691797230388215e-01,2.576691797230388215e-01,2.576691797230388215e-01,2.559264825016243639e-01,2.540412047900042491e-01,2.540412047900042491e-01,2.540412047900042491e-01,2.567276775621649687e-01,2.785916350224411642e-01,2.785916377414514034e-01,2.785916377414514034e-01,2.463811716618230785e-01,2.358935631303063774e-01,2.351046331503171549e-01,2.351046311137560685e-01,2.346822838243353415e-01,3.249668709807193023e-01,3.042064629353989358e-01,3.043824475593244205e-01,1.988199821252522592e-01,9.076773052912172346e-02,1.216593497855483763e-01,2.723047613532056377e-01
1.600000000000000089e+00,2.583339468736587374e-01,2.583339468736587374e-01,2.583339468736587374e-01,2.583339468736587374e-01,2.566657520576154372e-01,2.548609684184190982e-01,2.548609684184190982e-01,2.548609684184190982e-01,2.571156411248958218e-01,2.765552348536030602e-01,2.765552375572193355e-01,2.765552375572193355e-01,2.466104628040771962e-01,2.381695185374073931e-01,2.372618996081337917e-01,2.372618975412802977e-01,2.328282070577159246e-01,3.118229230246423733e-01,2.902903313299088350e-01,2.904724447973521806e-01,1.855693135357924795e-01,8.449448779839552337e-02,1.266537592703442516e-01,2.813863431179112751e-01
1.620000000000000107e+00,2.588002455235656751e-01,2.588002455235656751e-01,2.588002455235656751e-01,2.588002455235656751e-01,2.573620295457016982e-01,2.555668529225335051e-01,2.555668529225335051e-01,2.555668529225335051e-01,2.574856841607174318e-01,2.741627556772968655e-01,2.741627584389115246e-01,2.741627584389115246e-01,2.464526998582314832e-01,2.411146315314866007e-01,2.402476563361067019e-01,2.402476543327041192e-01,2.311500440478008456e-01,2.969536863474723787e-01,2.753058234553907302e-01,2.753809750115664423e-01,1.726596111992408644e-01,7.863368198813093513e-02,1.307393893576111743e-01,2.888333851516737827e-01
1.640000000000000124e+00,2.593822014891513095e-01,2.593822014891513095e-01,2.593822014891513095e-01,2.593822014891513095e-01,2.580287402378546591e-01,2.562705428733297874e-01,2.562705428733297874e-01,2.562705428733297874e-01,2.581794636527329767e-01,2.717857557386794132e-01,2.717857595943571347e-01,2.717857595943571347e-01,2.463071436470834208e-01,2.439582621161782428e-01,2.429506197147771052e-01,2.429506176768469194e-01,2.295308397571503845e-01,2.812510346040413278e-01,2.593628320997506398e-01,2.594289443664786754e-01,1.611809683969389340e-01,7.365797760526365812e-02,1.334540289999673890e-01,2.944361870612837162e-01
1.660000000000000142e+00,2.601068414877161228e-01,2.601068414877161228e-01,2.601068414877161228e-01,2.601068414877161228e-01,2.589430753093844850e-01,2.571379029300738805e-01,2.571379029300738805e-01,2.571379029300738805e-01,2.590275689426592698e-01,2.692350578045050180e-01,2.692350611246149272e-01,2.692350611246149272e-01,2.463190492002113319e-01,2.453158327891185875e-01,2.442395649863542129e-01,2.442395628993724588e-01,2.274964084764314054e-01,2.650510225884643578e-01,2.429634106986831854e-01,2.430207079494276778e-01,1.517918702742874770e-01,6.943531024021241949e-02,1.363565343242691408e-01,2.987396814079259499e-01
1.679999999999999938e+00,2.610643713831822255e-01,2.610643713831822255e-01,2.610643713831822255e-01,2.610643713831822255e-01,2.601707583941405555e-01,2.584240919608844500e-01,2.584240919608844500e-01,2.584240919608844500e-01,2.596759659064526993e-01,2.660722307759985084e-01,2.660722336224921603e-01,2.660722336224921603e-01,2.462952047140102851e-01,2.450754489272713166e-01,2.440356942003588103e-01,2.440356920658589279e-01,2.249227692074945439e-01,2.499249798894635499e-01,2.275291239170943725e-01,2.277135568092646944e-01,1.448668809362538556e-01,6.647996495108400572e-02,1.397152731973796413e-01,3.020432311265281444e-01
1.699999999999999956e+00,2.622162963815683479e-01,2.622162963815683479e-01,2.622162963815683479e-01,2.622162963815683479e-01,2.614515649624794547e-01,2.597363267043362733e-01,2.597363267043362733e-01,2.597363267043362733e-01,2.600493147579537867e-01,2.630264369192560903e-01,2.630264392725623068e-01,2.630264392725623068e-01,2.469927290641532325e-01,2.445686995020185384e-01,2.435411034755772530e-01,2.435411013036141159e-01,2.221826330572625741e-01,2.356663625819670482e-01,2.134902018248280575e-01,2.138094295584941629e-01,1.407075924239068465e-01,6.354879011917351217e-02,1.422121853918886791e-01,3.028675994628558521e-01
1.719999999999999973e+00,2.634914449277483972e-01,2.634914449277483972e-01,2.634914449277483972e-01,2.634914449277483972e-01,2.627868612848195395e-01,2.610417098172996275e-01,2.610417098172996275e-01,2.610417098172996275e-01,2.606810039501212817e-01,2.602505949503149396e-01,2.602505968048221541e-01,2.602505968048221541e-01,2.477422704799664144e-01,2.449218244353009721e-01,2.441089649795795957e-01,2.441089627823563313e-01,2.198907050093339977e-01,2.237176031841791868e-01,2.018225202524848161e-01,2.021963360902849782e-01,1.389213997188565586e-01,6.237733006336657754e-02,1.437623647498784130e-01,3.005502886576177923e-01
1.739999999999999991e+00,2.637178151672436299e-01,2.637178151672436299e-01,2.637178151672436299e-01,2.637178151672436299e-01,2.632596117543988812e-01,2.615154996865159398e-01,2.615154996865159398e-01,2.615154996865159398e-01,2.608771464991518907e-01,2.574341585176491698e-01,2.574341593619512425e-01,2.574341593619512425e-01,2.480389771181905623e-01,2.460639497252712360e-01,2.457774047191423616e-01,2.457774048688551038e-01,2.176867615700357472e-01,2.131568552576163789e-01,1.916408237901570943e-01,1.921846033494343242e-01,1.392758427706047575e-01,6.259502680888759385e-02,1.447006005607260060e-01,2.968904829244616295e-01
1.760000000000000009e+00,2.641386313023710852e-01,2.641386313023710852e-01,2.641386313023710852e-01,2.641386313023710852e-01,2.641711565199270084e-01,2.624453709595885309e-01,2.624453709595885309e-01,2.624453709595885309e-01,2.611959006739787426e-01,2.546166507182929806e-01,2.546166511612237282e-01,2.546166511612237282e-01,2.483283555170658352e-01,2.493652646193730005e-01,2.494049783629056771e-01,2.494049784740978437e-01,2.158756378521052011e-01,2.057790550727852386e-01,1.847296105049915094e-01,1.854162672506611820e-01,1.410203933077927019e-01,6.342341159032882647e-02,1.467782709775584671e-01,2.924688570543984012e-01
1.780000000000000027e+00,2.645288458832467660e-01,2.645288458832467660e-01,2.645288458832467660e-01,2.645288458832467660e-01,2.646539038034413371e-01,2.630228881528620111e-01,2.630228881528620111e-01,2.630228881528620111e-01,2.614463522560322994e-01,2.523798003589399208e-01,2.523798023912954269e-01,2.523798023912954269e-01,2.496503030603835771e-01,2.534921205982373360e-01,2.534662494263494326e-01,2.534662494988960124e-01,2.141485772124976095e-01,2.003968867984761704e-01,1.796841368972799113e-01,1.804764825951102603e-01,1.436817998113344430e-01,6.615977711940659867e-02,1.502235083062639920e-01,2.881104335693470686e-01
1.800000000000000044e+00,2.644602249777894265e-01,2.644602249777894265e-01,2.644602249777894265e-01,2.644602249777894265e-01,2.651427062379572153e-01,2.635167998796376643e-01,2.635167998796376643e-01,2.635167998796376643e-01,2.632941877775061279e-01,2.516653765986727742e-01,2.516653783721832793e-01,2.516653783721832793e-01,2.514617406968969737e-01,2.580695677347721317e-01,2.571993392588827754e-01,2.571993392805523304e-01,2.127368771665678893e-01,1.957715385509871675e-01,1.760541723956909332e-01,1.766979121544703102e-01,1.472308112418008186e-01,7.080029552467902165e-02,1.531534743541975718e-01,2.839807485644127438e-01
1.820000000000000062e+00,2.649943628834006693e-01,2.649943628834006693e-01,2.649943628834006693e-01,2.649943628834006693e-01,2.655793968277742612e-01,2.639413273396400417e-01,2.639413273396400417e-01,2.639413273396400417e-01,2.637295524312343042e-01,2.505506227111465867e-01,2.505506245137972265e-01,2.505506245137972265e-01,2.524449721424926740e-01,2.619160354075089070e-01,2.604739778388904803e-01,2.604739778332887390e-01,2.108718122786192306e-01,1.924169574949016470e-01,1.726634680553768564e-01,1.734507522698511273e-01,1.515180228518479832e-01,7.605961609313764693e-02,1.574462389728493172e-01,2.775688174207948111e-01
1.840000000000000080e+00,2.655067709769329265e-01,2.655067709769329265e-01,2.655067709769329265e-01,2.655067709769329265e-01,2.661463575009279103e-01,2.644114522115428301e-01,2.644114522115428301e-01,2.644114522115428301e-01,2.646561250781304109e-01,2.495789461372606710e-01,2.495789481916833585e-01,2.495789481916833585e-01,2.530939626054631297e-01,2.645434644674437563e-01,2.626261598354395210e-01,2.626261598232891292e-01,2.090707525060701844e-01,1.894405093027707598e-01,1.700614556558973089e-01,1.709303895158240105e-01,1.575061007944605351e-01,8.221346639464338635e-02,1.620938313876659209e-01,2.685897362218743201e-01
1.860000000000000098e+00,2.660210821130138958e-01,2.660210821130138958e-01,2.660210821130138958e-01,2.660210821130138958e-01,2.668320841030153989e-01,2.649781047456289951e-01,2.649781047456289951e-01,2.649781047456289951e-01,2.654472756891507745e-01,2.481516587151346431e-01,2.481516591392473881e-01,2.481516591392473881e-01,2.535620177307761902e-01,2.656145460343768416e-01,2.633127866506360104e-01,2.633127866525329930e-01,2.077729498280809772e-01,1.876830240966370078e-01,1.680681953934670403e-01,1.690490165012283885e-01,1.644700621693061249e-01,8.976758585598731965e-02,1.673892801630057214e-01,2.568336172741224610e-01
1.880000000000000115e+00,2.665305570415854586e-01,2.665305570415854586e-01,2.665305570415854586e-01,2.665305570415854586e-01,2.669038572390371455e-01,2.650161749527756294e-01,2.650161749527756294e-01,2.650161749527756294e-01,2.653003893406782887e-01,2.466744860702815290e-01,2.466744911479853142e-01,2.466744911479853142e-01,2.528545487172509931e-01,2.659398346467402030e-01,2.634226932112249675e-01,2.634226932101941809e-01,2.066366373367132803e-01,1.854576241538570813e-01,1.664632922508113011e-01,1.678278908719601503e-01,1.724257788990536944e-01,9.870914814118719738e-02,1.740812607096581255e-01,2.424324487113915239e-01
1.900000000000000133e+00,2.668555971546801575e-01,2.668555971546801575e-01,2.668555971546801575e-01,2.668555971546801575e-01,2.671231388436602350e-01,2.650814872264421473e-01,2.650814872264421473e-01,2.650814872264421473e-01,2.650139939877511064e-01,2.451163463733423420e-01,2.451163518780252737e-01,2.451163518780252737e-01,2.521115888676068173e-01,2.655608181039091908e-01,2.629931254250879591e-01,2.629931254413218067e-01,2.054464950153070402e-01,1.840524248185293199e-01,1.660481709742791800e-01,1.674383742125486463e-01,1.816251162902868255e-01,1.086333642350642004e-01,1.816828646621935495e-01,2.269650831355027598e-01
1.919999999999999929e+00,2.672199399408574649e-01,2.672199399408574649e-01,2.672199399408574649e-01,2.672199399408574649e-01,2.674924483760087734e-01,2.653075817766942235e-01,2.653075817766942235e-01,2.653075817766942235e-01,2.646105365617266170e-01,2.433368169094775879e-01,2.433368227862734712e-01,2.433368227862734712e-01,2.503960300701432162e-01,2.646212115532470821e-01,2.618852352716176668e-01,2.618852352940662098e-01,2.035615201657102191e-01,1.840976813415246549e-01,1.665457214815173059e-01,1.678848477818258300e-01,1.914120164258238943e-01,1.182201233483364811e-01,1.882329364493891821e-01,2.113796504882787808e-01
1.939999999999999947e+00,2.675050314475818647e-01,2.675050314475818647e-01,2.675050314475818647e-01,2.675050314475818647e-01,2.675566505942323925e-01,2.650825495429782186e-01,2.650825495429782186e-01,2.650825495429782186e-01,2.631020317074015402e-01,2.410216974082748098e-01,2.410217036538251922e-01,2.410217036538251922e-01,2.482945878623061819e-01,2.632668122543440070e-01,2.603766626509168569e-01,2.603766627244784582e-01,2.019073287271567763e-01,1.859474779809091038e-01,1.674537442661253595e-01,1.687910333834671539e-01,2.016992423210876295e-01,1.286553163569993108e-01,1.951064336066242189e-01,1.964045255484299646e-01
1.959999999999999964e+00,2.682694174653027508e-01,2.682694174653027508e-01,2.682694174653027508e-01,2.682694174653027508e-01,2.677919321599867564e-01,2.651092441446402104e-01,2.651092441446402104e-01,2.651092441446402104e-01,2.613436629886505824e-01,2.386156101689229370e-01,2.386156158150569140e-01,2.386156158150569140e-01,2.456884119412527379e-01,2.617109812950042524e-01,2.588818243335882507e-01,2.588818245039141708e-01,2.005827048248400857e-01,1.889356100095807289e-01,1.699954404251377560e-01,1.711011007643325199e-01,2.115765364243767377e-01,1.381486752843008592e-01,2.019689804043813819e-01,1.825666548411161716e-01
1.979999999999999982e+00,2.689811093834106881e-01,2.689811093834106881e-01,2.689811093834106881e-01,2.689811093834106881e-01,2.684151344986516197e-01,2.655115091809504557e-01,2.655115091809504557e-01,2.655115091809504557e-01,2.607084910316607163e-01,2.379422287109354273e-01,2.379422344370600295e-01,2.379422344370600295e-01,2.436589809385298899e-01,2.595521176469374747e-01,2.567523050807464791e-01,2.567522981051878483e-01,1.996427181001141082e-01,1.926545014571657000e-01,1.732405148995664612e-01,1.741441721886050065e-01,2.211978054385891623e-01,1.483691571291874678e-01,2.080920911394485706e-01,1.703620650357466071e-01
2.000000000000000000e+00,2.698596697183591187e-01,2.698596697183591187e-01,2.698596697183591187e-01,2.698596697183591187e-01,2.691002789289863584e-01,2.659860123711121349e-01,2.659860123711121349e-01,2.659860123711121349e-01,2.603502415129625436e-01,2.381822085306019854e-01,2.381822134059101981e-01,2.381822134059101981e-01,2.423937503964280760e-01,2.572724189257785676e-01,2.541212893324988342e-01,2.541212825875041603e-01,1.987144653154697127e-01,1.963950060543213916e-01,1.761462509678176913e-01,1.768955698968849022e-01,2.302636719849834590e-01,1.597460545539892141e-01,2.139310286660222882e-01,1.596292203300649915e-01

